FlexiBO: A Decoupled Cost-Aware Multi-Objective Optimization Approach for Deep Neural Networks

The design of machine learning systems often requires trading off different objectives, for example, prediction error and energy consumption for deep neural networks (DNNs). Typically, no single design performs well in all objectives; therefore, finding Pareto-optimal designs is of interest. The search for Pareto-optimal designs involves evaluating designs in an iterative process, and the measurements are used to evaluate an acquisition function that guides the search process. However, measuring different objectives incurs different costs. For example, the cost of measuring the prediction error of DNNs is orders of magnitude higher than that of measuring the energy consumption of a pre-trained DNN, as it requires re-training the DNN. Current state-of-the-art methods do not consider this difference in objective evaluation cost, potentially incurring expensive evaluations of objective functions in the optimization process. In this paper, we develop a novel decoupled and cost-aware multi-objective optimization algorithm, we call Flexible Multi-Objective Bayesian Optimization (FlexiBO) to address this issue. FlexiBO weights the improvement of the hypervolume of the Pareto region by the measurement cost of each objective to balance the expense of collecting new information with the knowledge gained through objective evaluations, preventing us from performing expensive measurements for little to no gain. We evaluate FlexiBO on seven state-of-the-art DNNs for image recognition, natural language processing (NLP), and speech-to-text translation. Our results indicate that, given the same total experimental budget, FlexiBO discovers designs with 4.8$\%$ to 12.4$\%$ lower hypervolume error than the best method in state-of-the-art multi-objective optimization.

==> Figures/BERT-SQuAD.csv <==
,Error,Energy,Iteration,Cost,Method,Architecture
0,0.165561020407329,0.293890260849325,91,21.4,PAL,BERT-SQuAD
1,0.18082748343136198,0.23393375740768899,53,21.4,PAL,BERT-SQuAD
2,0.19230190165616398,0.194570451902492,179,21.4,PAL,BERT-SQuAD
3,0.236176281300788,0.171375064799148,148,21.4,PAL,BERT-SQuAD
4,0.24314751599876103,0.152467680662107,168,21.4,PAL,BERT-SQuAD
5,0.24743965855494898,0.14738024066269,4,21.4,PAL,BERT-SQuAD
6,0.5262171156783058,0.9708802843386527,48,21.4,PAL,BERT-SQuAD
7,0.2768800833681155,0.4811215123209053,92,21.4,PAL,BERT-SQuAD
8,0.44144944233601435,0.27974794633079725,42,21.4,PAL,BERT-SQuAD
9,0.220613335002974,0.7222444201979329,58,21.4,PAL,BERT-SQuAD
10,0.4670221146112892,0.7876515213646431,194,21.4,PAL,BERT-SQuAD
11,0.2899737483026494,0.38040061545025017,54,21.4,PAL,BERT-SQuAD
12,0.44150085480067525,0.26208779276986954,189,21.4,PAL,BERT-SQuAD
13,0.3065393350737266,0.5287935930085182,90,21.4,PAL,BERT-SQuAD
14,0.47349550155250253,0.5790243113187205,64,21.4,PAL,BERT-SQuAD
15,0.3909938900866482,0.4941738929968619,183,21.4,PAL,BERT-SQuAD
16,0.25656161100505803,0.35935604300877244,19,21.4,PAL,BERT-SQuAD
17,0.4660653051818465,0.4940804476215367,157,21.4,PAL,BERT-SQuAD
18,0.5541866196260524,0.5935783712129483,6,21.4,PAL,BERT-SQuAD
19,0.5538155268578264,0.38961973285651563,188,21.4,PAL,BERT-SQuAD
20,0.38585361257378625,0.4412299623344791,49,21.4,PAL,BERT-SQuAD
21,0.42154922374076775,0.67412133227782,10,21.4,PAL,BERT-SQuAD
22,0.3586301271115484,0.99590638121909,175,21.4,PAL,BERT-SQuAD
23,0.5406729622755112,0.24240410634497023,62,21.4,PAL,BERT-SQuAD
24,0.5558437209358247,0.310813695184405,149,21.4,PAL,BERT-SQuAD
25,0.491178625742586,0.6520023900246542,108,21.4,PAL,BERT-SQuAD
26,0.42614410264555663,0.22288300817775308,88,21.4,PAL,BERT-SQuAD
27,0.4704070429284598,0.6922060230654077,26,21.4,PAL,BERT-SQuAD
28,0.45545021707872185,0.6024111165336113,164,21.4,PAL,BERT-SQuAD
29,0.47737915730155006,0.6370294564767339,109,21.4,PAL,BERT-SQuAD
30,0.4557488457654315,0.5110806036456297,139,21.4,PAL,BERT-SQuAD
31,0.23703034107963772,0.575086207244518,7,21.4,PAL,BERT-SQuAD
32,0.2877231982913314,0.4899663620636441,180,21.4,PAL,BERT-SQuAD
33,0.25617211568098036,0.5682000383054205,55,21.4,PAL,BERT-SQuAD
34,0.25181413864866636,0.9583109880678691,71,21.4,PAL,BERT-SQuAD
35,0.34061329398832774,0.9815191623291455,81,21.4,PAL,BERT-SQuAD
36,0.3584679022523417,0.7730876113569428,197,21.4,PAL,BERT-SQuAD
37,0.504216076739648,0.6688701218537803,191,21.4,PAL,BERT-SQuAD
38,0.3698759236910509,0.25322364758421384,184,21.4,PAL,BERT-SQuAD
39,0.31528088140203125,0.4652106310299603,167,21.4,PAL,BERT-SQuAD
40,0.22290552342355346,0.8359640894016235,146,21.4,PAL,BERT-SQuAD
41,0.3017315559260879,0.34010226394458454,132,21.4,PAL,BERT-SQuAD
42,0.22238039386951622,0.4597450165180099,72,21.4,PAL,BERT-SQuAD
43,0.30997441230673967,0.5436774853285329,114,21.4,PAL,BERT-SQuAD
44,0.5434061837624603,0.9635729267045066,23,21.4,PAL,BERT-SQuAD
45,0.3123080656621406,0.520893297987539,115,21.4,PAL,BERT-SQuAD
46,0.5229742856873477,0.3575382968040299,145,21.4,PAL,BERT-SQuAD
47,0.4691355301904644,0.9913031323509814,89,21.4,PAL,BERT-SQuAD
48,0.3297804114900607,0.8725109955711094,122,21.4,PAL,BERT-SQuAD
49,0.22487552571163227,0.4542715950481443,16,21.4,PAL,BERT-SQuAD
50,0.32857944028649055,0.8034022679158009,34,21.4,PAL,BERT-SQuAD
51,0.4460409716590284,0.42913214876624084,101,21.4,PAL,BERT-SQuAD
52,0.48578311408642566,0.8122001359020743,150,21.4,PAL,BERT-SQuAD
53,0.3694150865603556,0.5955642383429866,29,21.4,PAL,BERT-SQuAD
54,0.21335659043292857,0.8079370251095718,123,21.4,PAL,BERT-SQuAD
55,0.5093785937019986,0.8069041641795781,118,21.4,PAL,BERT-SQuAD
56,0.3154551541053181,0.4581580121683212,125,21.4,PAL,BERT-SQuAD
57,0.5173752645980267,0.9985510842870334,35,21.4,PAL,BERT-SQuAD
58,0.3776492979106686,0.9328788779581453,32,21.4,PAL,BERT-SQuAD
59,0.43686858648222227,0.8860611193084166,96,21.4,PAL,BERT-SQuAD
60,0.27599505821524295,0.8681346570801008,181,21.4,PAL,BERT-SQuAD
61,0.5552653119698652,0.957619015480501,37,21.4,PAL,BERT-SQuAD
62,0.22227387668527046,0.4113541590078973,198,21.4,PAL,BERT-SQuAD
63,0.24729184778712746,0.41301362766093513,65,21.4,PAL,BERT-SQuAD
64,0.5550490950777581,0.5336202266239165,11,21.4,PAL,BERT-SQuAD
65,0.45409266461508185,0.9153716931332759,60,21.4,PAL,BERT-SQuAD
66,0.2804830025419448,0.7309924539990548,155,21.4,PAL,BERT-SQuAD
67,0.4854447854425502,0.5062671432223652,126,21.4,PAL,BERT-SQuAD
68,0.47115874170030586,0.7409861514628993,187,21.4,PAL,BERT-SQuAD
69,0.2959932952170572,0.2563015067213367,63,21.4,PAL,BERT-SQuAD
70,0.28869961630558366,0.80579851234763,119,21.4,PAL,BERT-SQuAD
71,0.28968306438285213,0.3771657551270755,161,21.4,PAL,BERT-SQuAD
72,0.2681245331933303,0.5733092065769382,47,21.4,PAL,BERT-SQuAD
73,0.5373497780416627,0.4184197772084848,142,21.4,PAL,BERT-SQuAD
74,0.2848372633169586,0.6259036917113519,30,21.4,PAL,BERT-SQuAD
75,0.32198816405531,0.6717961614229956,1,21.4,PAL,BERT-SQuAD
76,0.2794613883722582,0.5305267429868319,192,21.4,PAL,BERT-SQuAD
77,0.2937441633598167,0.9493576240701797,166,21.4,PAL,BERT-SQuAD
78,0.3727593310981655,0.5821059060800631,116,21.4,PAL,BERT-SQuAD
79,0.32307533328825133,0.40740425938166047,131,21.4,PAL,BERT-SQuAD
80,0.24773084504389056,0.6948302147951803,138,21.4,PAL,BERT-SQuAD
81,0.32754908989583065,0.36155486410641813,177,21.4,PAL,BERT-SQuAD
82,0.5449095762800962,0.6064697985539698,140,21.4,PAL,BERT-SQuAD
83,0.21452748921178424,0.8878695651139885,78,21.4,PAL,BERT-SQuAD
84,0.485080918044852,0.904854763011008,190,21.4,PAL,BERT-SQuAD
85,0.4111182403585972,0.36510000510191604,75,21.4,PAL,BERT-SQuAD
86,0.48985235788913706,0.26426327573652897,174,21.4,PAL,BERT-SQuAD
87,0.2881892765901613,0.335604014753074,56,21.4,PAL,BERT-SQuAD
88,0.5179149089555455,0.8168203070487008,136,21.4,PAL,BERT-SQuAD
89,0.4906316815828646,0.9087447033108099,87,21.4,PAL,BERT-SQuAD
90,0.534250817826657,0.7110760287173041,38,21.4,PAL,BERT-SQuAD
91,0.4001150407286528,0.22376364856392447,163,21.4,PAL,BERT-SQuAD
92,0.4405992088562374,0.6590815393012487,151,21.4,PAL,BERT-SQuAD
93,0.3577472598264613,0.2392368981154802,59,21.4,PAL,BERT-SQuAD
94,0.2189908515311148,0.8977034224022665,128,21.4,PAL,BERT-SQuAD
95,0.4282983829109131,0.29577256847912275,94,21.4,PAL,BERT-SQuAD
96,0.46450927426955047,0.31708496524542623,28,21.4,PAL,BERT-SQuAD
97,0.21757740000037595,0.6796991670069912,102,21.4,PAL,BERT-SQuAD
98,0.4761564492500767,0.8989885339375443,85,21.4,PAL,BERT-SQuAD
99,0.378646273569344,0.3136966532117091,50,21.4,PAL,BERT-SQuAD
100,0.501016047771864,0.34423018280514384,137,21.4,PAL,BERT-SQuAD
101,0.3021672736407962,0.6824285060398992,33,21.4,PAL,BERT-SQuAD
102,0.43353305693906885,0.9813168205369996,40,21.4,PAL,BERT-SQuAD
103,0.39212289036778436,0.8029252590334981,79,21.4,PAL,BERT-SQuAD
104,0.22539695164846366,0.9194576305137382,133,21.4,PAL,BERT-SQuAD
105,0.39348235538475973,0.9424352187428288,127,21.4,PAL,BERT-SQuAD
106,0.3205960865681637,0.4415002101704302,159,21.4,PAL,BERT-SQuAD
107,0.2714038306039735,0.7863116153663219,12,21.4,PAL,BERT-SQuAD
108,0.29466716894298606,0.8398004477656766,144,21.4,PAL,BERT-SQuAD
109,0.36995019426688164,0.8143791834441501,25,21.4,PAL,BERT-SQuAD
110,0.3612195842637199,0.9590236185912542,186,21.4,PAL,BERT-SQuAD
111,0.3022611078195604,0.8207151391737102,120,21.4,PAL,BERT-SQuAD
112,0.2661340976637942,0.5504588131714109,105,21.4,PAL,BERT-SQuAD
113,0.23629697400042377,0.43136152445957315,2,21.4,PAL,BERT-SQuAD
114,0.2593975527211836,0.686576662695084,61,21.4,PAL,BERT-SQuAD
115,0.5513213846890348,0.8897194975208771,9,21.4,PAL,BERT-SQuAD
116,0.5156294720337169,0.5502215775652971,124,21.4,PAL,BERT-SQuAD
117,0.5431563794361629,0.5406797525218784,97,21.4,PAL,BERT-SQuAD
118,0.29030442404201373,0.2645955072995925,24,21.4,PAL,BERT-SQuAD
119,0.500921078154462,0.20187459385718615,51,21.4,PAL,BERT-SQuAD
120,0.5586854047306116,0.6112172971325107,135,21.4,PAL,BERT-SQuAD
121,0.5246009695360607,0.3632298716127057,41,21.4,PAL,BERT-SQuAD
122,0.2281339750909241,0.7308567430438105,199,21.4,PAL,BERT-SQuAD
123,0.32651939063587254,0.3827931014761189,111,21.4,PAL,BERT-SQuAD
124,0.4794670612346569,0.5223958532218999,21,21.4,PAL,BERT-SQuAD
125,0.23482649508146672,0.3744081644523143,129,21.4,PAL,BERT-SQuAD
126,0.45321550285777834,0.7858967382857834,172,21.4,PAL,BERT-SQuAD
127,0.55607823449159,0.22289426665651146,185,21.4,PAL,BERT-SQuAD
128,0.33770760295305746,0.4914082967582961,8,21.4,PAL,BERT-SQuAD
129,0.4914243022056235,0.2633213685733435,141,21.4,PAL,BERT-SQuAD
130,0.31185310307746283,0.7783864141860587,110,21.4,PAL,BERT-SQuAD
131,0.4054554933366066,0.21497558833697247,171,21.4,PAL,BERT-SQuAD
132,0.28757207364018034,0.5437923448775258,112,21.4,PAL,BERT-SQuAD
133,0.5357093068396732,0.2966221925126094,99,21.4,PAL,BERT-SQuAD
134,0.4254776543549691,0.22874311841429756,178,21.4,PAL,BERT-SQuAD
135,0.31521659160845117,0.3505124020244238,14,21.4,PAL,BERT-SQuAD
136,0.516275624455954,0.8478063320704678,162,21.4,PAL,BERT-SQuAD
137,0.5344971266321461,0.690416219352632,134,21.4,PAL,BERT-SQuAD
138,0.28191489568523986,0.7247183165435087,95,21.4,PAL,BERT-SQuAD
139,0.22992073384872663,0.7815010980599848,18,21.4,PAL,BERT-SQuAD
140,0.2987894606583132,0.8142997353857948,103,21.4,PAL,BERT-SQuAD
141,0.22079866523965788,0.4012844770729295,170,21.4,PAL,BERT-SQuAD
142,0.437890704326801,0.7693266848604644,45,21.4,PAL,BERT-SQuAD
143,0.4221715764879187,0.4325081862389092,76,21.4,PAL,BERT-SQuAD
144,0.3602019354232418,0.23104120480565174,195,21.4,PAL,BERT-SQuAD
145,0.3830182080812786,0.9448416976496208,158,21.4,PAL,BERT-SQuAD
146,0.4964748646022755,0.2880485911333329,104,21.4,PAL,BERT-SQuAD
147,0.386558321027322,0.21327741888753773,77,21.4,PAL,BERT-SQuAD
148,0.5114532487751704,0.21643553382716507,169,21.4,PAL,BERT-SQuAD
149,0.3194936948692831,0.3957343458104471,152,21.4,PAL,BERT-SQuAD
150,0.5538645106627249,0.5894257208172371,143,21.4,PAL,BERT-SQuAD
151,0.27125302124491857,0.4783086170101023,80,21.4,PAL,BERT-SQuAD
152,0.35060976302146585,0.48966115311318315,196,21.4,PAL,BERT-SQuAD
153,0.4923983501154483,0.9070623696985202,17,21.4,PAL,BERT-SQuAD
154,0.32492769805996957,0.5420127922804668,165,21.4,PAL,BERT-SQuAD
155,0.2575517342562756,0.40195068823399305,130,21.4,PAL,BERT-SQuAD
156,0.5328792496062367,0.8601326914147079,117,21.4,PAL,BERT-SQuAD
157,0.2720003410537419,0.714966598919792,176,21.4,PAL,BERT-SQuAD
158,0.22468989820400428,0.5451629692966845,74,21.4,PAL,BERT-SQuAD
159,0.22672080329983157,0.8325758923458692,36,21.4,PAL,BERT-SQuAD
160,0.3917614643225259,0.3458658628704375,156,21.4,PAL,BERT-SQuAD
161,0.44349368366576425,0.7160102982785916,46,21.4,PAL,BERT-SQuAD
162,0.49631008440637797,0.7857627298125724,27,21.4,PAL,BERT-SQuAD
163,0.2488697027385928,0.3164116676977742,160,21.4,PAL,BERT-SQuAD
164,0.34452878832580996,0.3223967054705179,39,21.4,PAL,BERT-SQuAD
165,0.4572885246421481,0.6788944574501335,86,21.4,PAL,BERT-SQuAD
166,0.39495154118702885,0.6972117131242089,44,21.4,PAL,BERT-SQuAD
167,0.3292636930082689,0.5377761904149233,193,21.4,PAL,BERT-SQuAD
168,0.35659435146149987,0.8255801037345153,107,21.4,PAL,BERT-SQuAD
169,0.5320611781641175,0.349854176765951,15,21.4,PAL,BERT-SQuAD
170,0.3048660376693836,0.7718853192444005,113,21.4,PAL,BERT-SQuAD
171,0.4486761352263302,0.2384523512402168,153,21.4,PAL,BERT-SQuAD
172,0.5547296570551284,0.40576733273374577,173,21.4,PAL,BERT-SQuAD
173,0.3401278641233202,0.5762932370383168,69,21.4,PAL,BERT-SQuAD
174,0.33211596124843334,0.5482690055216556,100,21.4,PAL,BERT-SQuAD
175,0.29843251754215605,0.3207599768552363,20,21.4,PAL,BERT-SQuAD
176,0.5278168727609222,0.4433701133941321,121,21.4,PAL,BERT-SQuAD
177,0.3165498388455293,0.23778093839702935,93,21.4,PAL,BERT-SQuAD
178,0.39647440635006026,0.2905241567867608,43,21.4,PAL,BERT-SQuAD
179,0.45426663838306025,0.4622806723083924,98,21.4,PAL,BERT-SQuAD
180,0.24042654628689097,0.615196872541446,82,21.4,PAL,BERT-SQuAD
181,0.5419675896845966,0.7172027512229601,22,21.4,PAL,BERT-SQuAD
182,0.4115874703422806,0.3088437826544831,5,21.4,PAL,BERT-SQuAD
183,0.2757292250605414,0.9475602921392807,0,21.4,PAL,BERT-SQuAD
184,0.3279508820628694,0.906301257044443,83,21.4,PAL,BERT-SQuAD
185,0.33393085849777654,0.9636216545440229,106,21.4,PAL,BERT-SQuAD
186,0.34473864846066515,0.25418274191795087,182,21.4,PAL,BERT-SQuAD
187,0.5117146612839669,0.9686550357596652,73,21.4,PAL,BERT-SQuAD
188,0.28569879384304164,0.806439515929012,31,21.4,PAL,BERT-SQuAD
189,0.4315356663761437,0.847172188230885,3,21.4,PAL,BERT-SQuAD
190,0.4380396556209164,0.2704259204948321,147,21.4,PAL,BERT-SQuAD
191,0.47224751550419836,0.7167306368426667,57,21.4,PAL,BERT-SQuAD
192,0.48157073404566897,0.5228977601369327,66,21.4,PAL,BERT-SQuAD
193,0.4393491832046197,0.37761933174902806,13,21.4,PAL,BERT-SQuAD
194,0.24886427406881645,0.26624383243814753,68,21.4,PAL,BERT-SQuAD
195,0.5513823575780017,0.3991922162087052,84,21.4,PAL,BERT-SQuAD
196,0.23778162279477863,0.783146929469796,154,21.4,PAL,BERT-SQuAD
197,0.5023654117168164,0.8657218167044224,67,21.4,PAL,BERT-SQuAD
198,0.3355903514389537,0.3865481313133661,52,21.4,PAL,BERT-SQuAD
199,0.3023279046232286,0.3156983829431327,70,21.4,PAL,BERT-SQuAD
0,0.208446293382632,0.3163227853244939,141,21.4,PESMO,BERT-SQuAD
1,0.211420095025055,0.25176763570206895,171,21.4,PESMO,BERT-SQuAD
2,0.229930917660467,0.215993541189273,47,21.4,PESMO,BERT-SQuAD
3,0.272980189572743,0.20193117679833397,51,21.4,PESMO,BERT-SQuAD
4,0.34836799137288504,0.15148200042639998,138,21.4,PESMO,BERT-SQuAD
5,0.379430782277708,0.13207560303730498,79,21.4,PESMO,BERT-SQuAD
6,0.5131028265221769,0.6421473745133838,36,21.4,PESMO,BERT-SQuAD
7,0.4293587054476041,0.8269430361575216,84,21.4,PESMO,BERT-SQuAD
8,0.5295090078177618,0.6235735527358705,4,21.4,PESMO,BERT-SQuAD
9,0.4795866844247714,0.33041933016744923,99,21.4,PESMO,BERT-SQuAD
10,0.32010758943417533,0.8863397646953523,133,21.4,PESMO,BERT-SQuAD
11,0.3150631427018348,0.5554984886008801,177,21.4,PESMO,BERT-SQuAD
12,0.5249402507916381,0.9533563892132727,8,21.4,PESMO,BERT-SQuAD
13,0.3019430447819593,0.7221091354380806,49,21.4,PESMO,BERT-SQuAD
14,0.325945119718135,0.6029369752313204,29,21.4,PESMO,BERT-SQuAD
15,0.2856165616950025,0.6121529117377608,34,21.4,PESMO,BERT-SQuAD
16,0.5507099410372746,0.9566130334070534,192,21.4,PESMO,BERT-SQuAD
17,0.5240333141820019,0.47812302447400434,10,21.4,PESMO,BERT-SQuAD
18,0.45803052396443544,0.28242844010682566,143,21.4,PESMO,BERT-SQuAD
19,0.4901126248792387,0.8157433226037026,28,21.4,PESMO,BERT-SQuAD
20,0.322711840137592,0.8817066528631464,185,21.4,PESMO,BERT-SQuAD
21,0.3453126794288117,0.2704440626233843,85,21.4,PESMO,BERT-SQuAD
22,0.48242468632537394,0.23862778492308825,113,21.4,PESMO,BERT-SQuAD
23,0.5156122710435022,0.7742207351592655,102,21.4,PESMO,BERT-SQuAD
24,0.4538666969168855,0.8146480374031151,170,21.4,PESMO,BERT-SQuAD
25,0.420884772710994,0.4987014986639686,197,21.4,PESMO,BERT-SQuAD
26,0.3703650435861901,0.41317142774843874,32,21.4,PESMO,BERT-SQuAD
27,0.44020751954451426,0.3015575220111115,38,21.4,PESMO,BERT-SQuAD
28,0.3073733465614184,0.4179138489651595,130,21.4,PESMO,BERT-SQuAD
29,0.4974906394949451,0.5513167615494827,140,21.4,PESMO,BERT-SQuAD
30,0.339387169958671,0.9616251597486506,15,21.4,PESMO,BERT-SQuAD
31,0.32399043449432186,0.3139642401266718,135,21.4,PESMO,BERT-SQuAD
32,0.4145942656410939,0.7882926292249383,62,21.4,PESMO,BERT-SQuAD
33,0.3540703634074549,0.7742023560618932,158,21.4,PESMO,BERT-SQuAD
34,0.41812454574150504,0.40620265995913674,67,21.4,PESMO,BERT-SQuAD
35,0.3379191029431075,0.7657159417966716,89,21.4,PESMO,BERT-SQuAD
36,0.3724162079181039,0.4732283463332946,145,21.4,PESMO,BERT-SQuAD
37,0.2898348768937132,0.5196534298209161,150,21.4,PESMO,BERT-SQuAD
38,0.417095631119933,0.8856954616157217,112,21.4,PESMO,BERT-SQuAD
39,0.3054456627599072,0.6015610290404666,173,21.4,PESMO,BERT-SQuAD
40,0.2977106635592901,0.6387864219684795,12,21.4,PESMO,BERT-SQuAD
41,0.4426267924466155,0.6141245475309562,115,21.4,PESMO,BERT-SQuAD
42,0.4383726149166471,0.5403509618519133,88,21.4,PESMO,BERT-SQuAD
43,0.35142374021283385,0.8919664831978302,44,21.4,PESMO,BERT-SQuAD
44,0.5046735422617039,0.9686778743602478,61,21.4,PESMO,BERT-SQuAD
45,0.43230547169683153,0.9775921186032085,76,21.4,PESMO,BERT-SQuAD
46,0.29474517178505905,0.6705386221886915,63,21.4,PESMO,BERT-SQuAD
47,0.4405273547002254,0.5326020440608636,5,21.4,PESMO,BERT-SQuAD
48,0.2755825084243536,0.5017763573657734,195,21.4,PESMO,BERT-SQuAD
49,0.346958532527782,0.5550576842138535,137,21.4,PESMO,BERT-SQuAD
50,0.3655159673631486,0.2847190274771494,92,21.4,PESMO,BERT-SQuAD
51,0.47217626293345394,0.3914291262655213,172,21.4,PESMO,BERT-SQuAD
52,0.4224129809914799,0.6806535873496798,118,21.4,PESMO,BERT-SQuAD
53,0.3587559697478203,0.4168638142324427,16,21.4,PESMO,BERT-SQuAD
54,0.4555509603873636,0.6223372314228982,73,21.4,PESMO,BERT-SQuAD
55,0.30898637226729914,0.7410019495066479,41,21.4,PESMO,BERT-SQuAD
56,0.5209243646340401,0.326167526558102,22,21.4,PESMO,BERT-SQuAD
57,0.3588032639800648,0.4087911166936119,188,21.4,PESMO,BERT-SQuAD
58,0.39740641429687157,0.6009868166785367,168,21.4,PESMO,BERT-SQuAD
59,0.3090689984703954,0.5100656599918736,117,21.4,PESMO,BERT-SQuAD
60,0.3424911273109993,0.7766248930243062,107,21.4,PESMO,BERT-SQuAD
61,0.2920322598406821,0.6482338951824573,184,21.4,PESMO,BERT-SQuAD
62,0.5036006158142193,0.8563242895164731,45,21.4,PESMO,BERT-SQuAD
63,0.38957870261152283,0.7504104864407141,66,21.4,PESMO,BERT-SQuAD
64,0.3843736457071325,0.4342878730346462,3,21.4,PESMO,BERT-SQuAD
65,0.46646149502521983,0.34633937010808674,104,21.4,PESMO,BERT-SQuAD
66,0.5456842407070343,0.9103488487788701,193,21.4,PESMO,BERT-SQuAD
67,0.5579627042696734,0.4664125793464987,159,21.4,PESMO,BERT-SQuAD
68,0.4258364289034517,0.4652061448809891,26,21.4,PESMO,BERT-SQuAD
69,0.5357327911686145,0.7420284290875502,116,21.4,PESMO,BERT-SQuAD
70,0.5366754742432869,0.6047289309583934,81,21.4,PESMO,BERT-SQuAD
71,0.3803305783215408,0.4084108076562004,93,21.4,PESMO,BERT-SQuAD
72,0.4459439959427396,0.7908610504668763,199,21.4,PESMO,BERT-SQuAD
73,0.47570688379413406,0.5020572154711587,198,21.4,PESMO,BERT-SQuAD
74,0.2947962714140589,0.729952821224014,42,21.4,PESMO,BERT-SQuAD
75,0.544988283447319,0.3980061465757643,109,21.4,PESMO,BERT-SQuAD
76,0.5529623989881365,0.3167823944299327,144,21.4,PESMO,BERT-SQuAD
77,0.3455917332674801,0.47382068403947997,94,21.4,PESMO,BERT-SQuAD
78,0.49775249350301165,0.3989784063603077,35,21.4,PESMO,BERT-SQuAD
79,0.2798065228682903,0.4988458475336923,13,21.4,PESMO,BERT-SQuAD
80,0.5168480154322301,0.25280048394885835,179,21.4,PESMO,BERT-SQuAD
81,0.3407916619142542,0.29318097405901444,136,21.4,PESMO,BERT-SQuAD
82,0.34743760047031697,0.6029641257691971,129,21.4,PESMO,BERT-SQuAD
83,0.3987893265831375,0.8921567831358529,122,21.4,PESMO,BERT-SQuAD
84,0.4140431588270115,0.39717794864542655,187,21.4,PESMO,BERT-SQuAD
85,0.4018169888664185,0.9361906032168246,2,21.4,PESMO,BERT-SQuAD
86,0.29030876178547926,0.5541892660182625,96,21.4,PESMO,BERT-SQuAD
87,0.33059309349758775,0.606798673961298,110,21.4,PESMO,BERT-SQuAD
88,0.4741718030993105,0.22853226325782344,71,21.4,PESMO,BERT-SQuAD
89,0.4496822642228454,0.7739665142972539,178,21.4,PESMO,BERT-SQuAD
90,0.37429162232689905,0.5474663801124107,31,21.4,PESMO,BERT-SQuAD
91,0.5040648729231678,0.8591381677694562,132,21.4,PESMO,BERT-SQuAD
92,0.4130353912947474,0.5244043656152416,90,21.4,PESMO,BERT-SQuAD
93,0.5502048422705589,0.9590417601293201,37,21.4,PESMO,BERT-SQuAD
94,0.3417865330003157,0.9781891339889599,56,21.4,PESMO,BERT-SQuAD
95,0.30081470910704805,0.3617631395007588,97,21.4,PESMO,BERT-SQuAD
96,0.39192588196752853,0.659110152101844,7,21.4,PESMO,BERT-SQuAD
97,0.5333688934432077,0.30491541677466844,21,21.4,PESMO,BERT-SQuAD
98,0.30101232894407887,0.2718065552844906,126,21.4,PESMO,BERT-SQuAD
99,0.35182021591879226,0.3267900436762365,108,21.4,PESMO,BERT-SQuAD
100,0.3720347250158892,0.514625630560317,1,21.4,PESMO,BERT-SQuAD
101,0.3781154488940455,0.5336636316461558,86,21.4,PESMO,BERT-SQuAD
102,0.34969252651851557,0.2980730842786846,149,21.4,PESMO,BERT-SQuAD
103,0.3387094770622071,0.8415082116353894,147,21.4,PESMO,BERT-SQuAD
104,0.3091466171891474,0.7775511310556035,142,21.4,PESMO,BERT-SQuAD
105,0.5039417093780552,0.855972103398236,183,21.4,PESMO,BERT-SQuAD
106,0.30028441965847397,0.9544364142674913,50,21.4,PESMO,BERT-SQuAD
107,0.5350579829008835,0.9071611655058384,91,21.4,PESMO,BERT-SQuAD
108,0.4130072009224984,0.3609879722809444,69,21.4,PESMO,BERT-SQuAD
109,0.5092922817431854,0.6350381389391992,6,21.4,PESMO,BERT-SQuAD
110,0.28173864920843805,0.7343034001732978,119,21.4,PESMO,BERT-SQuAD
111,0.40227855987339056,0.3039035295275015,156,21.4,PESMO,BERT-SQuAD
112,0.2887598922988511,0.7619146746955818,19,21.4,PESMO,BERT-SQuAD
113,0.3811175745866972,0.21692584622593958,82,21.4,PESMO,BERT-SQuAD
114,0.3242976854474576,0.5675500490699843,58,21.4,PESMO,BERT-SQuAD
115,0.43528799015446057,0.9371484156807153,40,21.4,PESMO,BERT-SQuAD
116,0.32210575760284416,0.804654249844549,114,21.4,PESMO,BERT-SQuAD
117,0.30548008436693413,0.762347256344218,154,21.4,PESMO,BERT-SQuAD
118,0.3699194432193841,0.5974155400238134,30,21.4,PESMO,BERT-SQuAD
119,0.46934050944164735,0.9147410993379659,11,21.4,PESMO,BERT-SQuAD
120,0.4377661107238671,0.5508691226113676,101,21.4,PESMO,BERT-SQuAD
121,0.4575380585471972,0.5083071385454891,9,21.4,PESMO,BERT-SQuAD
122,0.39776580277850027,0.8017183644334583,105,21.4,PESMO,BERT-SQuAD
123,0.3475358383104349,0.914816913986896,83,21.4,PESMO,BERT-SQuAD
124,0.5486248384931838,0.546806378296796,57,21.4,PESMO,BERT-SQuAD
125,0.2997431157405362,0.7597939724160273,54,21.4,PESMO,BERT-SQuAD
126,0.29964064189984785,0.5288860127340909,196,21.4,PESMO,BERT-SQuAD
127,0.41145933561363895,0.4626874468263412,186,21.4,PESMO,BERT-SQuAD
128,0.5432728659633386,0.24755587991702593,153,21.4,PESMO,BERT-SQuAD
129,0.397129052630965,0.805651989528377,169,21.4,PESMO,BERT-SQuAD
130,0.3733105626540156,0.9131415192947376,152,21.4,PESMO,BERT-SQuAD
131,0.32665078753364113,0.8668142746760497,103,21.4,PESMO,BERT-SQuAD
132,0.30736091299633017,0.5136682439375547,80,21.4,PESMO,BERT-SQuAD
133,0.311512823283105,0.36358083204778224,111,21.4,PESMO,BERT-SQuAD
134,0.3937488700168042,0.8827546131739104,98,21.4,PESMO,BERT-SQuAD
135,0.306667779933316,0.7680197807974806,124,21.4,PESMO,BERT-SQuAD
136,0.5292624376389292,0.4149353910009975,60,21.4,PESMO,BERT-SQuAD
137,0.3657419232116408,0.7828459281558251,25,21.4,PESMO,BERT-SQuAD
138,0.37197682287636946,0.3107650717841627,100,21.4,PESMO,BERT-SQuAD
139,0.36981018123929743,0.4264811047137026,77,21.4,PESMO,BERT-SQuAD
140,0.5177234828692703,0.7981361872486351,146,21.4,PESMO,BERT-SQuAD
141,0.35533895709870134,0.8393530106638392,163,21.4,PESMO,BERT-SQuAD
142,0.5246591777344111,0.9006281577854356,23,21.4,PESMO,BERT-SQuAD
143,0.3643394276268279,0.9824880093376208,75,21.4,PESMO,BERT-SQuAD
144,0.37188754028969906,0.9732071542821158,125,21.4,PESMO,BERT-SQuAD
145,0.3969041730379874,0.30380676541342894,59,21.4,PESMO,BERT-SQuAD
146,0.37762575626728156,0.5159192375103597,17,21.4,PESMO,BERT-SQuAD
147,0.5093630340569814,0.44203419663149324,127,21.4,PESMO,BERT-SQuAD
148,0.4714204796387409,0.9973180117841934,139,21.4,PESMO,BERT-SQuAD
149,0.45204614949143196,0.554295672604162,43,21.4,PESMO,BERT-SQuAD
150,0.5434578390753724,0.6099466371437513,20,21.4,PESMO,BERT-SQuAD
151,0.29621397827653395,0.6617316322733303,190,21.4,PESMO,BERT-SQuAD
152,0.439514946986039,0.661975705167857,95,21.4,PESMO,BERT-SQuAD
153,0.5589911553795437,0.43790470758193567,48,21.4,PESMO,BERT-SQuAD
154,0.362699406298181,0.8883022864291583,175,21.4,PESMO,BERT-SQuAD
155,0.47752420339441404,0.6856627750642801,162,21.4,PESMO,BERT-SQuAD
156,0.46879416901437604,0.8294374429702701,39,21.4,PESMO,BERT-SQuAD
157,0.28611653085612154,0.509340194838447,180,21.4,PESMO,BERT-SQuAD
158,0.34581314291665366,0.786524281032215,155,21.4,PESMO,BERT-SQuAD
159,0.38653818774583826,0.8912795483445406,191,21.4,PESMO,BERT-SQuAD
160,0.5379159457076679,0.6520949664457122,166,21.4,PESMO,BERT-SQuAD
161,0.44321420532535316,0.3912633883092379,27,21.4,PESMO,BERT-SQuAD
162,0.28779949716474723,0.9500598166657283,194,21.4,PESMO,BERT-SQuAD
163,0.508164864294183,0.9657485377736829,18,21.4,PESMO,BERT-SQuAD
164,0.4423008231648191,0.4708945652413946,165,21.4,PESMO,BERT-SQuAD
165,0.5582471509182438,0.9518656923570594,68,21.4,PESMO,BERT-SQuAD
166,0.4873968235111966,0.5633958657791335,14,21.4,PESMO,BERT-SQuAD
167,0.2814216168797505,0.22929144324033662,151,21.4,PESMO,BERT-SQuAD
168,0.4496597339501123,0.9926887946790343,134,21.4,PESMO,BERT-SQuAD
169,0.5124796230306353,0.4846995864444986,182,21.4,PESMO,BERT-SQuAD
170,0.3296556786051146,0.4510085841968028,189,21.4,PESMO,BERT-SQuAD
171,0.440954057575067,0.536821950948294,157,21.4,PESMO,BERT-SQuAD
172,0.5032097534094356,0.45361413954996166,174,21.4,PESMO,BERT-SQuAD
173,0.4871291818790926,0.8946073564325857,70,21.4,PESMO,BERT-SQuAD
174,0.32899473150838127,0.5694018736918651,72,21.4,PESMO,BERT-SQuAD
175,0.4600332438042366,0.87559433799375,55,21.4,PESMO,BERT-SQuAD
176,0.4385202328417737,0.7152290749954318,64,21.4,PESMO,BERT-SQuAD
177,0.3935596984912723,0.46412906033013057,164,21.4,PESMO,BERT-SQuAD
178,0.38493494674809386,0.3902276235680887,123,21.4,PESMO,BERT-SQuAD
179,0.445722125008009,0.6963207740660615,74,21.4,PESMO,BERT-SQuAD
180,0.42809251405372595,0.9577340549019204,160,21.4,PESMO,BERT-SQuAD
181,0.48698952050116884,0.23916350131700734,176,21.4,PESMO,BERT-SQuAD
182,0.3048266311649812,0.6902045568017742,65,21.4,PESMO,BERT-SQuAD
183,0.3119023465478206,0.8048123940964079,167,21.4,PESMO,BERT-SQuAD
184,0.4661458525016059,0.2547271626325258,78,21.4,PESMO,BERT-SQuAD
185,0.4705708665393916,0.9372492618959741,52,21.4,PESMO,BERT-SQuAD
186,0.4247187731877416,0.5933865765772806,87,21.4,PESMO,BERT-SQuAD
187,0.2841848870947476,0.644491010721659,33,21.4,PESMO,BERT-SQuAD
188,0.5528862142087845,0.5035075639884686,53,21.4,PESMO,BERT-SQuAD
189,0.47092110954692357,0.9659821760403376,161,21.4,PESMO,BERT-SQuAD
190,0.50810402213433,0.5919001675914921,0,21.4,PESMO,BERT-SQuAD
191,0.3024525308026386,0.3658420342555989,121,21.4,PESMO,BERT-SQuAD
192,0.3370648306385648,0.3279778461063126,106,21.4,PESMO,BERT-SQuAD
193,0.34479903599689204,0.9946340725336528,46,21.4,PESMO,BERT-SQuAD
194,0.4198067077665874,0.42559690605540257,181,21.4,PESMO,BERT-SQuAD
195,0.5442015692564436,0.33297190324741693,120,21.4,PESMO,BERT-SQuAD
196,0.40449900051834364,0.2478704898777213,24,21.4,PESMO,BERT-SQuAD
197,0.42856433896298096,0.28725837309514574,148,21.4,PESMO,BERT-SQuAD
198,0.4445454281805544,0.3839303018699938,131,21.4,PESMO,BERT-SQuAD
199,0.4151702167748508,0.34550957363199875,128,21.4,PESMO,BERT-SQuAD
0,0.214767506396216,0.36363412349627294,197,21.4,ParEGO,BERT-SQuAD
1,0.22254957900818803,0.27338760874835605,66,21.4,ParEGO,BERT-SQuAD
2,0.225633995156405,0.21004165429424698,189,21.4,ParEGO,BERT-SQuAD
3,0.225853033309812,0.19048282217939197,19,21.4,ParEGO,BERT-SQuAD
4,0.22965472828345898,0.18520130287521103,137,21.4,ParEGO,BERT-SQuAD
5,0.232073127099409,0.14985363787884304,121,21.4,ParEGO,BERT-SQuAD
6,0.23558649379946303,0.138831442235827,151,21.4,ParEGO,BERT-SQuAD
7,0.276762398212033,0.10566079350836,149,21.4,ParEGO,BERT-SQuAD
8,0.28939570029866496,0.09852255411449,53,21.4,ParEGO,BERT-SQuAD
9,0.297953954461013,0.09544400985778301,30,21.4,ParEGO,BERT-SQuAD
10,0.308516757289844,0.091723791610165,3,21.4,ParEGO,BERT-SQuAD
11,0.31100108995264003,0.085387832717935,198,21.4,ParEGO,BERT-SQuAD
12,0.5358531542099564,0.40141520283071086,23,21.4,ParEGO,BERT-SQuAD
13,0.2631843183190509,0.25996824765373516,76,21.4,ParEGO,BERT-SQuAD
14,0.35267094628937934,0.690898000774432,2,21.4,ParEGO,BERT-SQuAD
15,0.32985679992893796,0.8738738995737476,74,21.4,ParEGO,BERT-SQuAD
16,0.47977764989758565,0.5420611878314091,154,21.4,ParEGO,BERT-SQuAD
17,0.2919214662671379,0.6202784190333231,107,21.4,ParEGO,BERT-SQuAD
18,0.5245260668355898,0.627031760609788,138,21.4,ParEGO,BERT-SQuAD
19,0.5238328367062576,0.5499960543040725,14,21.4,ParEGO,BERT-SQuAD
20,0.5052302587368065,0.9291531747705252,51,21.4,ParEGO,BERT-SQuAD
21,0.41506462971898805,0.6426697420588946,102,21.4,ParEGO,BERT-SQuAD
22,0.306759353506045,0.2943561627756467,141,21.4,ParEGO,BERT-SQuAD
23,0.32584219862136093,0.7713585674719345,97,21.4,ParEGO,BERT-SQuAD
24,0.36145577812935314,0.5823255269589712,31,21.4,ParEGO,BERT-SQuAD
25,0.5593519482016043,0.6664321778085466,143,21.4,ParEGO,BERT-SQuAD
26,0.5431581775888359,0.773784725827545,40,21.4,ParEGO,BERT-SQuAD
27,0.27271873901439897,0.8944609825565496,187,21.4,ParEGO,BERT-SQuAD
28,0.31677369682734924,0.8143402573170013,24,21.4,ParEGO,BERT-SQuAD
29,0.4887343816229448,0.4507800798629771,4,21.4,ParEGO,BERT-SQuAD
30,0.4101519418018072,0.7536485111567671,26,21.4,ParEGO,BERT-SQuAD
31,0.5192418971232717,0.28660314552719374,142,21.4,ParEGO,BERT-SQuAD
32,0.3022361241189449,0.39989704336323395,75,21.4,ParEGO,BERT-SQuAD
33,0.3181945828456736,0.8802125541176392,44,21.4,ParEGO,BERT-SQuAD
34,0.5461214700192478,0.3227739841379364,33,21.4,ParEGO,BERT-SQuAD
35,0.26224774929040345,0.2552391167026916,9,21.4,ParEGO,BERT-SQuAD
36,0.4957183056724269,0.6013295773174157,133,21.4,ParEGO,BERT-SQuAD
37,0.5417715778613736,0.3737545462899099,116,21.4,ParEGO,BERT-SQuAD
38,0.44889946250607937,0.4937557566043078,122,21.4,ParEGO,BERT-SQuAD
39,0.2636578318079245,0.4605426992009197,164,21.4,ParEGO,BERT-SQuAD
40,0.5147313542937552,0.6690142335993668,87,21.4,ParEGO,BERT-SQuAD
41,0.35372051012683153,0.937521684347915,16,21.4,ParEGO,BERT-SQuAD
42,0.4662139119358147,0.5078750526332231,147,21.4,ParEGO,BERT-SQuAD
43,0.4061445017239342,0.7998939751936722,70,21.4,ParEGO,BERT-SQuAD
44,0.49366176288699326,0.3066562740298839,106,21.4,ParEGO,BERT-SQuAD
45,0.43109019642729196,0.635017294075056,191,21.4,ParEGO,BERT-SQuAD
46,0.39375383055780777,0.5514794870212434,80,21.4,ParEGO,BERT-SQuAD
47,0.5095781227240563,0.5475842853848083,139,21.4,ParEGO,BERT-SQuAD
48,0.5408435101623522,0.5360233351179932,13,21.4,ParEGO,BERT-SQuAD
49,0.27795927241887125,0.25038457586744883,171,21.4,ParEGO,BERT-SQuAD
50,0.28251558989228676,0.19227926378829974,21,21.4,ParEGO,BERT-SQuAD
51,0.5110585703464925,0.20419897493568204,136,21.4,ParEGO,BERT-SQuAD
52,0.33716950932192047,0.9669156031030898,62,21.4,ParEGO,BERT-SQuAD
53,0.4391005278522153,0.6933387630504143,150,21.4,ParEGO,BERT-SQuAD
54,0.4607154548055521,0.48068371582170677,18,21.4,ParEGO,BERT-SQuAD
55,0.5012315094597405,0.9137000328360616,63,21.4,ParEGO,BERT-SQuAD
56,0.3179434051726472,0.8911242390645625,144,21.4,ParEGO,BERT-SQuAD
57,0.3643131335192415,0.30512987845556216,111,21.4,ParEGO,BERT-SQuAD
58,0.5114665233103696,0.9337049167514263,179,21.4,ParEGO,BERT-SQuAD
59,0.45967670288690377,0.23616383445593395,159,21.4,ParEGO,BERT-SQuAD
60,0.29705307705548506,0.8493270009449666,135,21.4,ParEGO,BERT-SQuAD
61,0.4357768958113209,0.26750633674133406,6,21.4,ParEGO,BERT-SQuAD
62,0.34726456782818016,0.8550487885038514,68,21.4,ParEGO,BERT-SQuAD
63,0.32218940511550964,0.8715431109528169,105,21.4,ParEGO,BERT-SQuAD
64,0.3243563594722343,0.5666412467259696,104,21.4,ParEGO,BERT-SQuAD
65,0.34411996857547067,0.33296975591110467,46,21.4,ParEGO,BERT-SQuAD
66,0.47562817869848273,0.6590889890051982,91,21.4,ParEGO,BERT-SQuAD
67,0.27796591430769513,0.47789919683025606,17,21.4,ParEGO,BERT-SQuAD
68,0.5157949907082532,0.8415649971760675,190,21.4,ParEGO,BERT-SQuAD
69,0.5493605098021677,0.7635136868755793,64,21.4,ParEGO,BERT-SQuAD
70,0.4740391863113491,0.6075875590188353,56,21.4,ParEGO,BERT-SQuAD
71,0.3366233381266772,0.4526650932825964,166,21.4,ParEGO,BERT-SQuAD
72,0.39674499343229375,0.2089187520508457,39,21.4,ParEGO,BERT-SQuAD
73,0.3610061626628918,0.940774870844916,27,21.4,ParEGO,BERT-SQuAD
74,0.4824331659218191,0.2214410506413943,180,21.4,ParEGO,BERT-SQuAD
75,0.5084956437205744,0.5086527948892149,118,21.4,ParEGO,BERT-SQuAD
76,0.30823826199762805,0.8199820936764447,50,21.4,ParEGO,BERT-SQuAD
77,0.4780757375894623,0.7511530430725342,78,21.4,ParEGO,BERT-SQuAD
78,0.3016632401531301,0.324363689289389,38,21.4,ParEGO,BERT-SQuAD
79,0.4727054670520947,0.8191162838097537,195,21.4,ParEGO,BERT-SQuAD
80,0.4620517288670489,0.7445559504161825,71,21.4,ParEGO,BERT-SQuAD
81,0.5403971683630382,0.6796782426530013,59,21.4,ParEGO,BERT-SQuAD
82,0.33222021153598014,0.8095161679332428,94,21.4,ParEGO,BERT-SQuAD
83,0.3344170104937982,0.18949501021444337,67,21.4,ParEGO,BERT-SQuAD
84,0.48047461747065734,0.6358780825592651,185,21.4,ParEGO,BERT-SQuAD
85,0.514952249072535,0.6904870915698774,117,21.4,ParEGO,BERT-SQuAD
86,0.3579783836485355,0.863594536367347,98,21.4,ParEGO,BERT-SQuAD
87,0.34914557842678295,0.8720016866975159,158,21.4,ParEGO,BERT-SQuAD
88,0.38536245035848415,0.3591618112581956,43,21.4,ParEGO,BERT-SQuAD
89,0.37903237788491695,0.20695629217190809,157,21.4,ParEGO,BERT-SQuAD
90,0.5312197997718004,0.8461187505792407,92,21.4,ParEGO,BERT-SQuAD
91,0.33057578405091503,0.5745617025818218,84,21.4,ParEGO,BERT-SQuAD
92,0.4816083323364201,0.6122931513933499,169,21.4,ParEGO,BERT-SQuAD
93,0.406903302099016,0.6230922171201687,161,21.4,ParEGO,BERT-SQuAD
94,0.4519897193220348,0.7571055221398804,125,21.4,ParEGO,BERT-SQuAD
95,0.2558689925357213,0.9310097871168012,95,21.4,ParEGO,BERT-SQuAD
96,0.2970850412562498,0.3477863810014106,178,21.4,ParEGO,BERT-SQuAD
97,0.43063458313387126,0.8617093664886883,175,21.4,ParEGO,BERT-SQuAD
98,0.4980626948601076,0.28592722951648664,28,21.4,ParEGO,BERT-SQuAD
99,0.35345093586150317,0.7692669513614997,181,21.4,ParEGO,BERT-SQuAD
100,0.468735139792167,0.9324505509599262,103,21.4,ParEGO,BERT-SQuAD
101,0.3833443505998312,0.4722539130182849,177,21.4,ParEGO,BERT-SQuAD
102,0.43083415302402517,0.5442816767638401,128,21.4,ParEGO,BERT-SQuAD
103,0.4319135428233007,0.7636781693368302,148,21.4,ParEGO,BERT-SQuAD
104,0.3005254757014797,0.4199994019463339,61,21.4,ParEGO,BERT-SQuAD
105,0.5270683690908566,0.5905220855766286,35,21.4,ParEGO,BERT-SQuAD
106,0.3766562356227556,0.22843946250086444,58,21.4,ParEGO,BERT-SQuAD
107,0.4371476547446195,0.9397636599558448,119,21.4,ParEGO,BERT-SQuAD
108,0.32716913823669136,0.4868146634454078,172,21.4,ParEGO,BERT-SQuAD
109,0.5190685442536811,0.2786453954064779,72,21.4,ParEGO,BERT-SQuAD
110,0.5004797252813955,0.37403435130714846,100,21.4,ParEGO,BERT-SQuAD
111,0.507165198382387,0.3042190583901698,186,21.4,ParEGO,BERT-SQuAD
112,0.31675815536640695,0.9644979860404734,131,21.4,ParEGO,BERT-SQuAD
113,0.3710042749846747,0.416652546960415,123,21.4,ParEGO,BERT-SQuAD
114,0.46187774341434473,0.44212619091189553,101,21.4,ParEGO,BERT-SQuAD
115,0.29768032331184663,0.8861015061892135,112,21.4,ParEGO,BERT-SQuAD
116,0.31249004067556996,0.6211624657484313,54,21.4,ParEGO,BERT-SQuAD
117,0.4060740798661865,0.5858584633688869,73,21.4,ParEGO,BERT-SQuAD
118,0.46625426894952554,0.3733376517272128,86,21.4,ParEGO,BERT-SQuAD
119,0.5184368211271586,0.7785952395473892,32,21.4,ParEGO,BERT-SQuAD
120,0.4446576016605499,0.966766288898745,8,21.4,ParEGO,BERT-SQuAD
121,0.3773458776713656,0.7068361306825113,192,21.4,ParEGO,BERT-SQuAD
122,0.40300632904192624,0.16803643085509884,1,21.4,ParEGO,BERT-SQuAD
123,0.4282326865752014,0.8956174952357825,48,21.4,ParEGO,BERT-SQuAD
124,0.4718765263785201,0.8287221157661605,45,21.4,ParEGO,BERT-SQuAD
125,0.39645498027863957,0.27748396380695917,109,21.4,ParEGO,BERT-SQuAD
126,0.44365199927348775,0.19750818082477697,146,21.4,ParEGO,BERT-SQuAD
127,0.34265062112869293,0.34347505024933456,29,21.4,ParEGO,BERT-SQuAD
128,0.5329392266082178,0.19349934458673984,155,21.4,ParEGO,BERT-SQuAD
129,0.4634620881651418,0.49534173912710744,183,21.4,ParEGO,BERT-SQuAD
130,0.31009867547425246,0.18526281768104888,12,21.4,ParEGO,BERT-SQuAD
131,0.363854726709625,0.7036770276232456,115,21.4,ParEGO,BERT-SQuAD
132,0.30463785031537643,0.8293735045621604,15,21.4,ParEGO,BERT-SQuAD
133,0.2596786430121117,0.2875840777843256,113,21.4,ParEGO,BERT-SQuAD
134,0.32297376210029083,0.2008961868292577,52,21.4,ParEGO,BERT-SQuAD
135,0.5458928669097547,0.39207217896664825,10,21.4,ParEGO,BERT-SQuAD
136,0.27276779830309034,0.34471857717827203,156,21.4,ParEGO,BERT-SQuAD
137,0.49627525726731814,0.8244827844313136,184,21.4,ParEGO,BERT-SQuAD
138,0.38623567818253485,0.8910229651532205,114,21.4,ParEGO,BERT-SQuAD
139,0.418374551828095,0.453144823390799,42,21.4,ParEGO,BERT-SQuAD
140,0.38103583162457666,0.533968708797105,25,21.4,ParEGO,BERT-SQuAD
141,0.5374037543040895,0.6803317201853738,110,21.4,ParEGO,BERT-SQuAD
142,0.4581057040860911,0.718938150824178,11,21.4,ParEGO,BERT-SQuAD
143,0.3309109456135831,0.6438613016436885,89,21.4,ParEGO,BERT-SQuAD
144,0.4302547204217049,0.35358886777494786,41,21.4,ParEGO,BERT-SQuAD
145,0.35522963892318904,0.6292237374643818,120,21.4,ParEGO,BERT-SQuAD
146,0.2592739875885414,0.5339774220357358,129,21.4,ParEGO,BERT-SQuAD
147,0.5339976122731291,0.5005981806595087,93,21.4,ParEGO,BERT-SQuAD
148,0.4803176815387453,0.19159737328858853,83,21.4,ParEGO,BERT-SQuAD
149,0.4787325729318942,0.5811388364563398,194,21.4,ParEGO,BERT-SQuAD
150,0.4297921621905978,0.7999613733775299,7,21.4,ParEGO,BERT-SQuAD
151,0.25767345143298603,0.5576026432244499,193,21.4,ParEGO,BERT-SQuAD
152,0.3564814949526632,0.45583417408204474,99,21.4,ParEGO,BERT-SQuAD
153,0.5502864665143271,0.1807224022036448,188,21.4,ParEGO,BERT-SQuAD
154,0.5333445802847063,0.7883603873958721,49,21.4,ParEGO,BERT-SQuAD
155,0.27368406160482056,0.22749048237073105,196,21.4,ParEGO,BERT-SQuAD
156,0.499954446780134,0.8707668174907466,170,21.4,ParEGO,BERT-SQuAD
157,0.40640401548039345,0.18083037183711356,20,21.4,ParEGO,BERT-SQuAD
158,0.30819019212317206,0.9031834214526806,82,21.4,ParEGO,BERT-SQuAD
159,0.5134653013469639,0.8919762428763838,140,21.4,ParEGO,BERT-SQuAD
160,0.4834120333382911,0.7616047170648834,37,21.4,ParEGO,BERT-SQuAD
161,0.4654063591812802,0.409593675357779,134,21.4,ParEGO,BERT-SQuAD
162,0.4933792770786004,0.1963323474168671,174,21.4,ParEGO,BERT-SQuAD
163,0.3391385107032688,0.9272818753322771,88,21.4,ParEGO,BERT-SQuAD
164,0.3660352608276641,0.442691340090963,55,21.4,ParEGO,BERT-SQuAD
165,0.37542240920175557,0.8236405488239198,168,21.4,ParEGO,BERT-SQuAD
166,0.5045039834957673,0.9196477749621293,90,21.4,ParEGO,BERT-SQuAD
167,0.27735126364294405,0.8687274670889193,5,21.4,ParEGO,BERT-SQuAD
168,0.4263145576348384,0.8000540527831702,153,21.4,ParEGO,BERT-SQuAD
169,0.29223094118370235,0.9631040557852831,36,21.4,ParEGO,BERT-SQuAD
170,0.4473033055013884,0.2175030817932171,108,21.4,ParEGO,BERT-SQuAD
171,0.549258939589941,0.577866670536659,34,21.4,ParEGO,BERT-SQuAD
172,0.38155015191191133,0.8174449835735095,176,21.4,ParEGO,BERT-SQuAD
173,0.30835596182683483,0.3972185162349257,152,21.4,ParEGO,BERT-SQuAD
174,0.3546867798446785,0.9114589941605677,126,21.4,ParEGO,BERT-SQuAD
175,0.34209416941991544,0.22332240914562904,57,21.4,ParEGO,BERT-SQuAD
176,0.35416049553360485,0.9764976286773773,65,21.4,ParEGO,BERT-SQuAD
177,0.27584494733859777,0.49183135190952965,60,21.4,ParEGO,BERT-SQuAD
178,0.31240444072861595,0.6432309002903953,167,21.4,ParEGO,BERT-SQuAD
179,0.3819949276836837,0.5680599917882222,47,21.4,ParEGO,BERT-SQuAD
180,0.44873589710287454,0.213191444616788,199,21.4,ParEGO,BERT-SQuAD
181,0.33728901797397093,0.8974072153710364,182,21.4,ParEGO,BERT-SQuAD
182,0.4217987688746638,0.6577563125545123,124,21.4,ParEGO,BERT-SQuAD
183,0.5119710789657744,0.3638982223543166,79,21.4,ParEGO,BERT-SQuAD
184,0.27916444793868145,0.5307898453695122,162,21.4,ParEGO,BERT-SQuAD
185,0.4859825370185281,0.3211660196925526,81,21.4,ParEGO,BERT-SQuAD
186,0.28352929166015717,0.17960146009723904,163,21.4,ParEGO,BERT-SQuAD
187,0.3895474196457903,0.6738169068419306,85,21.4,ParEGO,BERT-SQuAD
188,0.27790387813133066,0.6447944858003097,145,21.4,ParEGO,BERT-SQuAD
189,0.395975795065518,0.6131737001131269,77,21.4,ParEGO,BERT-SQuAD
190,0.494734652610307,0.9258434572204597,173,21.4,ParEGO,BERT-SQuAD
191,0.4285638461904178,0.9599013748150584,160,21.4,ParEGO,BERT-SQuAD
192,0.5259722632633121,0.8372086649280118,22,21.4,ParEGO,BERT-SQuAD
193,0.4001098044450506,0.20669470699145123,127,21.4,ParEGO,BERT-SQuAD
194,0.48425766817660687,0.5322106400865039,96,21.4,ParEGO,BERT-SQuAD
195,0.3671597859496363,0.6089507306669205,165,21.4,ParEGO,BERT-SQuAD
196,0.335308540877081,0.20711600753756917,69,21.4,ParEGO,BERT-SQuAD
197,0.42458708851430016,0.5122822935956071,132,21.4,ParEGO,BERT-SQuAD
198,0.3140190115945925,0.993606743592299,130,21.4,ParEGO,BERT-SQuAD
199,0.5492354912363562,0.539908521687799,0,21.4,ParEGO,BERT-SQuAD
0,0.24236190473348604,0.268403993117547,134,21.4,SMSEGO,BERT-SQuAD
1,0.24372424282947897,0.23889043928847398,116,21.4,SMSEGO,BERT-SQuAD
2,0.248195593800162,0.22597521394405,175,21.4,SMSEGO,BERT-SQuAD
3,0.24995943768852302,0.21808467918622199,197,21.4,SMSEGO,BERT-SQuAD
4,0.257269985804903,0.21134081981835,132,21.4,SMSEGO,BERT-SQuAD
5,0.262666066732534,0.20755336572977104,165,21.4,SMSEGO,BERT-SQuAD
6,0.269960402166093,0.20552754691986103,123,21.4,SMSEGO,BERT-SQuAD
7,0.270175401546627,0.191486357058492,144,21.4,SMSEGO,BERT-SQuAD
8,0.30131653215372806,0.18398088486021696,44,21.4,SMSEGO,BERT-SQuAD
9,0.30371766900138003,0.18102558840711802,111,21.4,SMSEGO,BERT-SQuAD
10,0.313020869902165,0.179939643789059,177,21.4,SMSEGO,BERT-SQuAD
11,0.318795942251591,0.17463396862461403,84,21.4,SMSEGO,BERT-SQuAD
12,0.330843165539049,0.17097993432387198,15,21.4,SMSEGO,BERT-SQuAD
13,0.3521058189102969,0.8856010594472641,28,21.4,SMSEGO,BERT-SQuAD
14,0.5575232454092736,0.45344426701803087,2,21.4,SMSEGO,BERT-SQuAD
15,0.31558495120526525,0.821376591636063,65,21.4,SMSEGO,BERT-SQuAD
16,0.3952011182406194,0.6240580589745195,187,21.4,SMSEGO,BERT-SQuAD
17,0.3841234528401021,0.9168371102392638,131,21.4,SMSEGO,BERT-SQuAD
18,0.3553343317833092,0.8172338710763632,120,21.4,SMSEGO,BERT-SQuAD
19,0.3192853613012253,0.2238695038463321,93,21.4,SMSEGO,BERT-SQuAD
20,0.5535982345842276,0.310132969272431,52,21.4,SMSEGO,BERT-SQuAD
21,0.33030298071467423,0.808005491542513,12,21.4,SMSEGO,BERT-SQuAD
22,0.45475970258065335,0.7861277574819302,121,21.4,SMSEGO,BERT-SQuAD
23,0.3180297565694584,0.32872083315229894,191,21.4,SMSEGO,BERT-SQuAD
24,0.3399131802200793,0.6778467426204622,194,21.4,SMSEGO,BERT-SQuAD
25,0.305146458516374,0.7861309448011339,69,21.4,SMSEGO,BERT-SQuAD
26,0.5335505509762575,0.4993716305889567,25,21.4,SMSEGO,BERT-SQuAD
27,0.3266814246360652,0.6261297492835786,38,21.4,SMSEGO,BERT-SQuAD
28,0.49656181008085165,0.4283791925967762,73,21.4,SMSEGO,BERT-SQuAD
29,0.431184106731102,0.5908529465693637,62,21.4,SMSEGO,BERT-SQuAD
30,0.44793479053869695,0.9713336150466244,158,21.4,SMSEGO,BERT-SQuAD
31,0.3337462366415954,0.432226127955186,173,21.4,SMSEGO,BERT-SQuAD
32,0.31050603804096377,0.7924763438416912,43,21.4,SMSEGO,BERT-SQuAD
33,0.38414570076065035,0.8551433091508388,136,21.4,SMSEGO,BERT-SQuAD
34,0.37995758225922066,0.2684144833388842,145,21.4,SMSEGO,BERT-SQuAD
35,0.5261175240436289,0.376120925206587,53,21.4,SMSEGO,BERT-SQuAD
36,0.3940461411629615,0.5067845538762615,112,21.4,SMSEGO,BERT-SQuAD
37,0.3808268180691407,0.6018561805054461,193,21.4,SMSEGO,BERT-SQuAD
38,0.5494692327894797,0.9959799266817002,103,21.4,SMSEGO,BERT-SQuAD
39,0.5002467738400878,0.9282314368560928,6,21.4,SMSEGO,BERT-SQuAD
40,0.5270756856098319,0.34918949932646126,99,21.4,SMSEGO,BERT-SQuAD
41,0.3033732261856747,0.7267316472916096,148,21.4,SMSEGO,BERT-SQuAD
42,0.44526022260528186,0.6692890862757136,174,21.4,SMSEGO,BERT-SQuAD
43,0.3947795775041567,0.5161265016357902,104,21.4,SMSEGO,BERT-SQuAD
44,0.4764536807675651,0.8899010499027394,34,21.4,SMSEGO,BERT-SQuAD
45,0.48548900089841374,0.3780061183698963,184,21.4,SMSEGO,BERT-SQuAD
46,0.3703578321418369,0.5936559322412589,68,21.4,SMSEGO,BERT-SQuAD
47,0.40804328741562346,0.634088316060484,171,21.4,SMSEGO,BERT-SQuAD
48,0.45358809513500903,0.3904084366806505,188,21.4,SMSEGO,BERT-SQuAD
49,0.4283630382001693,0.960751298432684,29,21.4,SMSEGO,BERT-SQuAD
50,0.32372304623319975,0.21276391863915814,185,21.4,SMSEGO,BERT-SQuAD
51,0.5554665509146699,0.4366010821158499,66,21.4,SMSEGO,BERT-SQuAD
52,0.3576463018422156,0.34450219175917973,192,21.4,SMSEGO,BERT-SQuAD
53,0.4182077856072015,0.5697878487488598,157,21.4,SMSEGO,BERT-SQuAD
54,0.5465534937290573,0.7013507659806194,77,21.4,SMSEGO,BERT-SQuAD
55,0.38671869027888905,0.8468923526692625,57,21.4,SMSEGO,BERT-SQuAD
56,0.43566202282205646,0.7241866394358574,117,21.4,SMSEGO,BERT-SQuAD
57,0.2877670948583126,0.5409209980709844,21,21.4,SMSEGO,BERT-SQuAD
58,0.5576873456162907,0.24091983016006424,86,21.4,SMSEGO,BERT-SQuAD
59,0.29089365572678755,0.3164135979482774,81,21.4,SMSEGO,BERT-SQuAD
60,0.518546464616587,0.5680543767903266,114,21.4,SMSEGO,BERT-SQuAD
61,0.3343162519362482,0.7377942180922682,50,21.4,SMSEGO,BERT-SQuAD
62,0.28704087966556935,0.4390085530034957,3,21.4,SMSEGO,BERT-SQuAD
63,0.4185980632532376,0.6380480908302707,1,21.4,SMSEGO,BERT-SQuAD
64,0.5468440988291483,0.8911992499032072,64,21.4,SMSEGO,BERT-SQuAD
65,0.500258951741183,0.9990828125109099,37,21.4,SMSEGO,BERT-SQuAD
66,0.43535893184226915,0.6608064849623516,78,21.4,SMSEGO,BERT-SQuAD
67,0.501230119584271,0.6200265844443695,126,21.4,SMSEGO,BERT-SQuAD
68,0.33423877763700416,0.29506969619347984,159,21.4,SMSEGO,BERT-SQuAD
69,0.3209166056089469,0.23376359068068275,199,21.4,SMSEGO,BERT-SQuAD
70,0.290710242043352,0.48116151612809654,125,21.4,SMSEGO,BERT-SQuAD
71,0.5276933727071647,0.4126259252117661,45,21.4,SMSEGO,BERT-SQuAD
72,0.5239608042609561,0.505701094709504,63,21.4,SMSEGO,BERT-SQuAD
73,0.4853476867952355,0.8168778441358077,186,21.4,SMSEGO,BERT-SQuAD
74,0.4784828614442859,0.535812583187634,40,21.4,SMSEGO,BERT-SQuAD
75,0.4492419156283135,0.3682986920043716,147,21.4,SMSEGO,BERT-SQuAD
76,0.5349665617303232,0.23194059110982165,182,21.4,SMSEGO,BERT-SQuAD
77,0.3171235039364146,0.5852164080874694,72,21.4,SMSEGO,BERT-SQuAD
78,0.4483806400391431,0.5376252651007779,10,21.4,SMSEGO,BERT-SQuAD
79,0.49636277723505523,0.5495536170052459,17,21.4,SMSEGO,BERT-SQuAD
80,0.39956166786999026,0.34152317586060177,26,21.4,SMSEGO,BERT-SQuAD
81,0.5100678028388884,0.9873343629566965,135,21.4,SMSEGO,BERT-SQuAD
82,0.3228790818655186,0.39511318964677533,7,21.4,SMSEGO,BERT-SQuAD
83,0.4048826078633162,0.8572100537959688,119,21.4,SMSEGO,BERT-SQuAD
84,0.3174470473329629,0.5250209453823087,168,21.4,SMSEGO,BERT-SQuAD
85,0.5377646751294489,0.2904019890454788,4,21.4,SMSEGO,BERT-SQuAD
86,0.30865988786349285,0.21260453766634088,24,21.4,SMSEGO,BERT-SQuAD
87,0.4923123610959914,0.5744986998205631,152,21.4,SMSEGO,BERT-SQuAD
88,0.30497429139311233,0.39750988260213554,178,21.4,SMSEGO,BERT-SQuAD
89,0.3858051136149979,0.4978809648459619,74,21.4,SMSEGO,BERT-SQuAD
90,0.45906230364009215,0.5917959603489411,61,21.4,SMSEGO,BERT-SQuAD
91,0.4636454468047635,0.5186996367872483,39,21.4,SMSEGO,BERT-SQuAD
92,0.4725667209907508,0.5815717051343537,46,21.4,SMSEGO,BERT-SQuAD
93,0.3588879780278855,0.7113662285358293,97,21.4,SMSEGO,BERT-SQuAD
94,0.3079082823731704,0.3634617388998257,183,21.4,SMSEGO,BERT-SQuAD
95,0.5289205818443392,0.3882044774136231,47,21.4,SMSEGO,BERT-SQuAD
96,0.3106985265416702,0.742165858666737,8,21.4,SMSEGO,BERT-SQuAD
97,0.4244126926056394,0.9082577337887853,80,21.4,SMSEGO,BERT-SQuAD
98,0.47067686567238654,0.352813060116946,150,21.4,SMSEGO,BERT-SQuAD
99,0.43097656295350756,0.4687903434137237,129,21.4,SMSEGO,BERT-SQuAD
100,0.3061706477922856,0.2075605841916539,11,21.4,SMSEGO,BERT-SQuAD
101,0.4475913645223628,0.821019480658804,137,21.4,SMSEGO,BERT-SQuAD
102,0.33915926040022526,0.5608993692967011,146,21.4,SMSEGO,BERT-SQuAD
103,0.4712035858858621,0.7459659545071016,92,21.4,SMSEGO,BERT-SQuAD
104,0.29165218796584425,0.42627045351343795,118,21.4,SMSEGO,BERT-SQuAD
105,0.43731400477374066,0.2661550664323711,87,21.4,SMSEGO,BERT-SQuAD
106,0.34221024681505885,0.43155789394017446,14,21.4,SMSEGO,BERT-SQuAD
107,0.2861167340393714,0.6406209099717537,128,21.4,SMSEGO,BERT-SQuAD
108,0.3559153481012681,0.413031500039452,140,21.4,SMSEGO,BERT-SQuAD
109,0.5117760673488649,0.8045041033810446,164,21.4,SMSEGO,BERT-SQuAD
110,0.39376240958997316,0.42634519044977454,160,21.4,SMSEGO,BERT-SQuAD
111,0.5572176969181561,0.9377719324136139,196,21.4,SMSEGO,BERT-SQuAD
112,0.5025576531129745,0.6462321322507167,179,21.4,SMSEGO,BERT-SQuAD
113,0.44947221014088806,0.593809041421412,156,21.4,SMSEGO,BERT-SQuAD
114,0.28285337702565905,0.6464022923669108,105,21.4,SMSEGO,BERT-SQuAD
115,0.5347831639734134,0.6730786661536616,155,21.4,SMSEGO,BERT-SQuAD
116,0.4964359362796047,0.525825005645721,0,21.4,SMSEGO,BERT-SQuAD
117,0.4533705312456606,0.8225586162956255,56,21.4,SMSEGO,BERT-SQuAD
118,0.45557166572155394,0.725697363762477,58,21.4,SMSEGO,BERT-SQuAD
119,0.4591883714550617,0.7099546043708221,83,21.4,SMSEGO,BERT-SQuAD
120,0.3086516367279711,0.38564864261093407,75,21.4,SMSEGO,BERT-SQuAD
121,0.37754694673898803,0.6474394904616251,163,21.4,SMSEGO,BERT-SQuAD
122,0.29011470860497085,0.37141113172801726,22,21.4,SMSEGO,BERT-SQuAD
123,0.4088834968662605,0.38014760283701243,189,21.4,SMSEGO,BERT-SQuAD
124,0.4042129361695018,0.2900264201187768,167,21.4,SMSEGO,BERT-SQuAD
125,0.3069955107877103,0.8332978051121126,138,21.4,SMSEGO,BERT-SQuAD
126,0.3656507358374238,0.5097898766541478,107,21.4,SMSEGO,BERT-SQuAD
127,0.41298899520659393,0.5309433544300243,18,21.4,SMSEGO,BERT-SQuAD
128,0.3046250749759094,0.9743728129303023,96,21.4,SMSEGO,BERT-SQuAD
129,0.3666746108874412,0.6852481774626881,162,21.4,SMSEGO,BERT-SQuAD
130,0.5143933103802663,0.910847539536491,9,21.4,SMSEGO,BERT-SQuAD
131,0.5421727258075785,0.3187065250392475,109,21.4,SMSEGO,BERT-SQuAD
132,0.3605457392222613,0.8548198884842596,89,21.4,SMSEGO,BERT-SQuAD
133,0.5074385234640441,0.8404743703825058,20,21.4,SMSEGO,BERT-SQuAD
134,0.40502973152523336,0.7517739743691496,170,21.4,SMSEGO,BERT-SQuAD
135,0.3829837447058699,0.6708028930448448,71,21.4,SMSEGO,BERT-SQuAD
136,0.45773175004984074,0.9200908315970795,5,21.4,SMSEGO,BERT-SQuAD
137,0.27800450817156674,0.44070839836134545,70,21.4,SMSEGO,BERT-SQuAD
138,0.3371802635217802,0.2465467216561289,176,21.4,SMSEGO,BERT-SQuAD
139,0.33214069946577623,0.6799318275720109,141,21.4,SMSEGO,BERT-SQuAD
140,0.4930878922798533,0.7714683262507607,169,21.4,SMSEGO,BERT-SQuAD
141,0.3375087248037998,0.9696123729767607,133,21.4,SMSEGO,BERT-SQuAD
142,0.5272202212850037,0.9272054023454351,59,21.4,SMSEGO,BERT-SQuAD
143,0.5203729153897626,0.6878751523767782,48,21.4,SMSEGO,BERT-SQuAD
144,0.3782648665521927,0.2110753151200241,151,21.4,SMSEGO,BERT-SQuAD
145,0.557017033440554,0.2596874508229888,51,21.4,SMSEGO,BERT-SQuAD
146,0.46244007077958493,0.5758494600730196,100,21.4,SMSEGO,BERT-SQuAD
147,0.3232123390854853,0.43110326047061676,27,21.4,SMSEGO,BERT-SQuAD
148,0.4972752761339548,0.6482937558374389,16,21.4,SMSEGO,BERT-SQuAD
149,0.42103027759139333,0.8566031404489931,33,21.4,SMSEGO,BERT-SQuAD
150,0.43357944447753827,0.4471739349030561,67,21.4,SMSEGO,BERT-SQuAD
151,0.5089597177111037,0.9093573101343536,180,21.4,SMSEGO,BERT-SQuAD
152,0.49737689409571056,0.6379360475811318,166,21.4,SMSEGO,BERT-SQuAD
153,0.3514656140062396,0.25067219454757506,91,21.4,SMSEGO,BERT-SQuAD
154,0.4470325398412367,0.9899338119569505,181,21.4,SMSEGO,BERT-SQuAD
155,0.43929095602706375,0.9053305140368919,143,21.4,SMSEGO,BERT-SQuAD
156,0.3540250985741615,0.43225705920670016,190,21.4,SMSEGO,BERT-SQuAD
157,0.45011043582447546,0.45573386270411564,30,21.4,SMSEGO,BERT-SQuAD
158,0.30980205102851716,0.3157190391874598,113,21.4,SMSEGO,BERT-SQuAD
159,0.5502191062442074,0.7157744521071131,23,21.4,SMSEGO,BERT-SQuAD
160,0.373141890396543,0.5913337029562209,60,21.4,SMSEGO,BERT-SQuAD
161,0.34762492469877093,0.38785127080647974,153,21.4,SMSEGO,BERT-SQuAD
162,0.32367847241223424,0.5838420783964288,102,21.4,SMSEGO,BERT-SQuAD
163,0.3361628025368131,0.33842625363589884,127,21.4,SMSEGO,BERT-SQuAD
164,0.46138973800019784,0.8502181071952766,110,21.4,SMSEGO,BERT-SQuAD
165,0.33813577407295514,0.2753195915702691,82,21.4,SMSEGO,BERT-SQuAD
166,0.4942745976033478,0.37383934920843487,32,21.4,SMSEGO,BERT-SQuAD
167,0.4166302552950898,0.42729063827867475,94,21.4,SMSEGO,BERT-SQuAD
168,0.35172494570794643,0.2978904213466521,35,21.4,SMSEGO,BERT-SQuAD
169,0.4210221889525495,0.856768754630057,101,21.4,SMSEGO,BERT-SQuAD
170,0.4531495889858833,0.20676834732269436,198,21.4,SMSEGO,BERT-SQuAD
171,0.2782076286644831,0.6139856592606533,98,21.4,SMSEGO,BERT-SQuAD
172,0.44518453329883917,0.2105972477204327,76,21.4,SMSEGO,BERT-SQuAD
173,0.37204914407357903,0.4403916456411343,54,21.4,SMSEGO,BERT-SQuAD
174,0.2923284529343494,0.9882500160833418,13,21.4,SMSEGO,BERT-SQuAD
175,0.4897265907685706,0.7869675807400747,55,21.4,SMSEGO,BERT-SQuAD
176,0.37866244850939923,0.6592947039433195,172,21.4,SMSEGO,BERT-SQuAD
177,0.3339076037156204,0.7433131711991069,130,21.4,SMSEGO,BERT-SQuAD
178,0.5215660226900753,0.38487681895896536,142,21.4,SMSEGO,BERT-SQuAD
179,0.4175683921143728,0.8382668565095668,195,21.4,SMSEGO,BERT-SQuAD
180,0.4123664253952189,0.91447571364302,42,21.4,SMSEGO,BERT-SQuAD
181,0.3396159408667517,0.5857517037842763,79,21.4,SMSEGO,BERT-SQuAD
182,0.5326090018487356,0.9375586418964429,90,21.4,SMSEGO,BERT-SQuAD
183,0.3215791086189367,0.9666771893819279,161,21.4,SMSEGO,BERT-SQuAD
184,0.4485460911644135,0.982285609434645,49,21.4,SMSEGO,BERT-SQuAD
185,0.5298806713844203,0.437032713130587,139,21.4,SMSEGO,BERT-SQuAD
186,0.31169472189653713,0.8177598281212005,154,21.4,SMSEGO,BERT-SQuAD
187,0.43680090933823645,0.9967753521423063,106,21.4,SMSEGO,BERT-SQuAD
188,0.4626797730783896,0.9999511835921774,88,21.4,SMSEGO,BERT-SQuAD
189,0.5367829109952613,0.7023868791849824,41,21.4,SMSEGO,BERT-SQuAD
190,0.3280434412779132,0.29640671982733385,149,21.4,SMSEGO,BERT-SQuAD
191,0.4455686272968837,0.701299024341858,19,21.4,SMSEGO,BERT-SQuAD
192,0.38713452656516995,0.5948277103148281,122,21.4,SMSEGO,BERT-SQuAD
193,0.42888210512234887,0.9931947366139974,95,21.4,SMSEGO,BERT-SQuAD
194,0.5219432005038911,0.30818000939958234,124,21.4,SMSEGO,BERT-SQuAD
195,0.31863280806296157,0.5839246544427731,36,21.4,SMSEGO,BERT-SQuAD
196,0.40728734946839473,0.6033773434937928,108,21.4,SMSEGO,BERT-SQuAD
197,0.5389278788369598,0.8645011640618485,31,21.4,SMSEGO,BERT-SQuAD
198,0.3425016323001224,0.9388609429648156,115,21.4,SMSEGO,BERT-SQuAD
199,0.3178890784947002,0.3423745188160753,85,21.4,SMSEGO,BERT-SQuAD
0,0.172145769791275,0.29357049136799,131,0.0,FlexiBO+GP-Log,BERT-SQuAD
1,0.17874907814530203,0.28983711387578004,176,0.0,FlexiBO+GP-Log,BERT-SQuAD
2,0.179879801019874,0.24069141389594498,30,21.4,FlexiBO+GP-Log,BERT-SQuAD
3,0.20855589061825897,0.23860671094120997,10,0.0,FlexiBO+GP-Log,BERT-SQuAD
4,0.21309527100672898,0.21582244416702498,146,0.0,FlexiBO+GP-Log,BERT-SQuAD
5,0.221534383739999,0.214303832473525,46,0.0,FlexiBO+GP-Log,BERT-SQuAD
6,0.227716751024298,0.18353398435801802,112,0.0,FlexiBO+GP-Log,BERT-SQuAD
7,0.23106302296572198,0.106873140336414,140,21.4,FlexiBO+GP-Log,BERT-SQuAD
8,0.26202261066980803,0.10224540097866601,7,21.4,FlexiBO+GP-Log,BERT-SQuAD
9,0.273433348109632,0.093616967859066,35,0.0,FlexiBO+GP-Log,BERT-SQuAD
10,0.283853515063167,0.081969156188831,11,0.0,FlexiBO+GP-Log,BERT-SQuAD
11,0.39354552490209693,0.20184678105146112,19,21.4,FlexiBO+GP-Log,BERT-SQuAD
12,0.40014112698851134,0.27796744995587863,137,0.0,FlexiBO+GP-Log,BERT-SQuAD
13,0.2997904818366874,0.48772753165969696,31,0.0,FlexiBO+GP-Log,BERT-SQuAD
14,0.5582778395278221,0.8325132042434518,87,21.4,FlexiBO+GP-Log,BERT-SQuAD
15,0.4009652614548281,0.8834057090170252,93,21.4,FlexiBO+GP-Log,BERT-SQuAD
16,0.48516261832110824,0.770340889732131,95,21.4,FlexiBO+GP-Log,BERT-SQuAD
17,0.5364533150805945,0.7763539921210615,89,21.4,FlexiBO+GP-Log,BERT-SQuAD
18,0.22449272326485284,0.9646698827396464,185,0.0,FlexiBO+GP-Log,BERT-SQuAD
19,0.42734958246835075,0.6589306027080208,22,0.0,FlexiBO+GP-Log,BERT-SQuAD
20,0.364440725814263,0.5148613400934261,151,0.0,FlexiBO+GP-Log,BERT-SQuAD
21,0.4086495858771403,0.6065383494144194,136,21.4,FlexiBO+GP-Log,BERT-SQuAD
22,0.38191064978753975,0.9933916796326077,29,21.4,FlexiBO+GP-Log,BERT-SQuAD
23,0.27338616474555594,0.2709299927083924,5,0.0,FlexiBO+GP-Log,BERT-SQuAD
24,0.5004344196030052,0.773788353835779,85,21.4,FlexiBO+GP-Log,BERT-SQuAD
25,0.2795538994361275,0.4351460619860439,9,0.0,FlexiBO+GP-Log,BERT-SQuAD
26,0.32861598690027743,0.7412103045937208,39,0.0,FlexiBO+GP-Log,BERT-SQuAD
27,0.39604049297255683,0.8913866791903013,153,21.4,FlexiBO+GP-Log,BERT-SQuAD
28,0.4032394357931868,0.9643785396500709,41,0.0,FlexiBO+GP-Log,BERT-SQuAD
29,0.26095517170081733,0.5819865189232927,157,0.0,FlexiBO+GP-Log,BERT-SQuAD
30,0.42780307061362016,0.46624785954309583,115,21.4,FlexiBO+GP-Log,BERT-SQuAD
31,0.3007416189443294,0.5026849247242033,187,0.0,FlexiBO+GP-Log,BERT-SQuAD
32,0.5423179216005947,0.19180494543073695,84,21.4,FlexiBO+GP-Log,BERT-SQuAD
33,0.46553147958925595,0.4497970029341296,4,0.0,FlexiBO+GP-Log,BERT-SQuAD
34,0.2524666401255853,0.38855179748582613,148,0.0,FlexiBO+GP-Log,BERT-SQuAD
35,0.3992967086411798,0.8425546055615357,32,0.0,FlexiBO+GP-Log,BERT-SQuAD
36,0.43196128611972745,0.6309284380192726,196,0.0,FlexiBO+GP-Log,BERT-SQuAD
37,0.3907806182286172,0.9413056587212346,40,0.0,FlexiBO+GP-Log,BERT-SQuAD
38,0.38403148973891194,0.22255685328638608,86,0.0,FlexiBO+GP-Log,BERT-SQuAD
39,0.3743430823486633,0.7206666950304426,173,0.0,FlexiBO+GP-Log,BERT-SQuAD
40,0.3697858787062302,0.5524920207819666,171,0.0,FlexiBO+GP-Log,BERT-SQuAD
41,0.33929197819155565,0.36900265348463773,82,21.4,FlexiBO+GP-Log,BERT-SQuAD
42,0.5103415571876357,0.9113509612579072,2,0.0,FlexiBO+GP-Log,BERT-SQuAD
43,0.2824376235062188,0.2310928013004503,186,21.4,FlexiBO+GP-Log,BERT-SQuAD
44,0.4732559537727231,0.3304992002710281,181,0.0,FlexiBO+GP-Log,BERT-SQuAD
45,0.3372515854993098,0.8322596600621164,73,0.0,FlexiBO+GP-Log,BERT-SQuAD
46,0.3811086960438078,0.6891233721036111,55,21.4,FlexiBO+GP-Log,BERT-SQuAD
47,0.41271984510657167,0.8057069926679256,167,0.0,FlexiBO+GP-Log,BERT-SQuAD
48,0.41617185860326145,0.9239332830609589,88,0.0,FlexiBO+GP-Log,BERT-SQuAD
49,0.3948080668579861,0.8542766747657379,25,0.0,FlexiBO+GP-Log,BERT-SQuAD
50,0.4311756913729351,0.2445125100208784,37,21.4,FlexiBO+GP-Log,BERT-SQuAD
51,0.3828183917228479,0.6840125235844207,44,21.4,FlexiBO+GP-Log,BERT-SQuAD
52,0.2926193597772669,0.6375556716281348,164,21.4,FlexiBO+GP-Log,BERT-SQuAD
53,0.3701226761141708,0.24727259116734648,6,0.0,FlexiBO+GP-Log,BERT-SQuAD
54,0.2986626177459901,0.3197394776855318,113,21.4,FlexiBO+GP-Log,BERT-SQuAD
55,0.3109256964818311,0.9323695381829641,74,21.4,FlexiBO+GP-Log,BERT-SQuAD
56,0.23950473758630386,0.8416176213442477,116,0.0,FlexiBO+GP-Log,BERT-SQuAD
57,0.5566786284047447,0.23107602149947126,145,0.0,FlexiBO+GP-Log,BERT-SQuAD
58,0.40207768316746484,0.9260097320359241,147,0.0,FlexiBO+GP-Log,BERT-SQuAD
59,0.4284971956110085,0.40599051546629983,130,0.0,FlexiBO+GP-Log,BERT-SQuAD
60,0.4791409414939995,0.7602528316209216,195,0.0,FlexiBO+GP-Log,BERT-SQuAD
61,0.2802969642377864,0.7014259414343369,69,0.0,FlexiBO+GP-Log,BERT-SQuAD
62,0.44780647213608404,0.7084972914512927,172,21.4,FlexiBO+GP-Log,BERT-SQuAD
63,0.5386117499878456,0.532547271506331,121,21.4,FlexiBO+GP-Log,BERT-SQuAD
64,0.3354168307232945,0.4110508886784662,50,21.4,FlexiBO+GP-Log,BERT-SQuAD
65,0.2885229823248959,0.9062767506076801,169,0.0,FlexiBO+GP-Log,BERT-SQuAD
66,0.366976043710615,0.9603702285530833,70,0.0,FlexiBO+GP-Log,BERT-SQuAD
67,0.28228217019002644,0.8234616177748715,8,0.0,FlexiBO+GP-Log,BERT-SQuAD
68,0.3663019437255781,0.7785801587807715,191,0.0,FlexiBO+GP-Log,BERT-SQuAD
69,0.5485001644236043,0.951651888850647,36,21.4,FlexiBO+GP-Log,BERT-SQuAD
70,0.454865601254689,0.5425929059062831,142,0.0,FlexiBO+GP-Log,BERT-SQuAD
71,0.30030091234784184,0.954008327498461,150,0.0,FlexiBO+GP-Log,BERT-SQuAD
72,0.3740684583887089,0.7602807517742394,128,21.4,FlexiBO+GP-Log,BERT-SQuAD
73,0.42623835726085024,0.2454058476269714,79,0.0,FlexiBO+GP-Log,BERT-SQuAD
74,0.536927475337495,0.361842471393246,119,0.0,FlexiBO+GP-Log,BERT-SQuAD
75,0.4728383544538645,0.6059831934237799,111,21.4,FlexiBO+GP-Log,BERT-SQuAD
76,0.35946373145343025,0.42245924597290146,199,21.4,FlexiBO+GP-Log,BERT-SQuAD
77,0.24450575024259244,0.7548259256942567,81,21.4,FlexiBO+GP-Log,BERT-SQuAD
78,0.2780376730853737,0.5758217772213129,80,0.0,FlexiBO+GP-Log,BERT-SQuAD
79,0.25881710968262495,0.220632866004155,13,21.4,FlexiBO+GP-Log,BERT-SQuAD
80,0.3767988929729681,0.9767255009399093,177,21.4,FlexiBO+GP-Log,BERT-SQuAD
81,0.31596396757919665,0.6847105931493552,149,0.0,FlexiBO+GP-Log,BERT-SQuAD
82,0.3757985816881193,0.8324828183175922,67,21.4,FlexiBO+GP-Log,BERT-SQuAD
83,0.4083421898877025,0.7172608528611922,59,0.0,FlexiBO+GP-Log,BERT-SQuAD
84,0.23616217287011518,0.7187392883349467,189,21.4,FlexiBO+GP-Log,BERT-SQuAD
85,0.24794065168007526,0.39356591002931635,175,0.0,FlexiBO+GP-Log,BERT-SQuAD
86,0.3049114256600464,0.6058725432439517,182,0.0,FlexiBO+GP-Log,BERT-SQuAD
87,0.415749352590233,0.35894678264774527,155,0.0,FlexiBO+GP-Log,BERT-SQuAD
88,0.38014356116413867,0.6688005928843657,166,21.4,FlexiBO+GP-Log,BERT-SQuAD
89,0.3696112538182722,0.1963849062867112,1,0.0,FlexiBO+GP-Log,BERT-SQuAD
90,0.23631370224117149,0.8865267719112359,125,0.0,FlexiBO+GP-Log,BERT-SQuAD
91,0.4920678014263867,0.5712484606802999,158,0.0,FlexiBO+GP-Log,BERT-SQuAD
92,0.2872942395021896,0.51042921252723,188,21.4,FlexiBO+GP-Log,BERT-SQuAD
93,0.4793923174077951,0.6044146082511327,66,0.0,FlexiBO+GP-Log,BERT-SQuAD
94,0.504806801804319,0.8950722438952369,133,0.0,FlexiBO+GP-Log,BERT-SQuAD
95,0.23897776613675464,0.6884869205174353,154,21.4,FlexiBO+GP-Log,BERT-SQuAD
96,0.47624661043751054,0.690034356274954,124,21.4,FlexiBO+GP-Log,BERT-SQuAD
97,0.49787874285675776,0.18883475512913384,97,0.0,FlexiBO+GP-Log,BERT-SQuAD
98,0.35364834811090284,0.2607696328936027,38,0.0,FlexiBO+GP-Log,BERT-SQuAD
99,0.3135608574211527,0.2990879388892696,21,0.0,FlexiBO+GP-Log,BERT-SQuAD
100,0.5491347495513161,0.30272218426991643,193,0.0,FlexiBO+GP-Log,BERT-SQuAD
101,0.40557400676601796,0.7957846188876336,198,21.4,FlexiBO+GP-Log,BERT-SQuAD
102,0.5597287481754003,0.2951472874305522,160,0.0,FlexiBO+GP-Log,BERT-SQuAD
103,0.42114165500421474,0.6259500870194092,109,21.4,FlexiBO+GP-Log,BERT-SQuAD
104,0.32967333627645357,0.6547797551519954,60,21.4,FlexiBO+GP-Log,BERT-SQuAD
105,0.44772722740284343,0.9646011305479386,170,21.4,FlexiBO+GP-Log,BERT-SQuAD
106,0.23612370912089747,0.9041063194257678,61,0.0,FlexiBO+GP-Log,BERT-SQuAD
107,0.3908078420832246,0.8560232324238461,26,0.0,FlexiBO+GP-Log,BERT-SQuAD
108,0.5506400379639818,0.4205157019902762,118,0.0,FlexiBO+GP-Log,BERT-SQuAD
109,0.5349599053451479,0.26627790524150374,99,0.0,FlexiBO+GP-Log,BERT-SQuAD
110,0.38032207149953307,0.827854705317809,135,21.4,FlexiBO+GP-Log,BERT-SQuAD
111,0.2488071664502836,0.5885329681306941,114,0.0,FlexiBO+GP-Log,BERT-SQuAD
112,0.24886408704706806,0.846063094986429,71,0.0,FlexiBO+GP-Log,BERT-SQuAD
113,0.5203216424881767,0.6462169273838065,23,0.0,FlexiBO+GP-Log,BERT-SQuAD
114,0.272441465381077,0.3724035230576949,132,0.0,FlexiBO+GP-Log,BERT-SQuAD
115,0.3503034762173751,0.3727236596131479,0,0.0,FlexiBO+GP-Log,BERT-SQuAD
116,0.4826022221738468,0.6087629449519734,14,0.0,FlexiBO+GP-Log,BERT-SQuAD
117,0.4463888932246951,0.701937129220857,120,0.0,FlexiBO+GP-Log,BERT-SQuAD
118,0.4747793836777805,0.965773102820558,24,0.0,FlexiBO+GP-Log,BERT-SQuAD
119,0.47557407753893655,0.736956484610423,143,0.0,FlexiBO+GP-Log,BERT-SQuAD
120,0.283223845706058,0.5654458892803099,75,21.4,FlexiBO+GP-Log,BERT-SQuAD
121,0.24760282228733885,0.6160346853966294,162,0.0,FlexiBO+GP-Log,BERT-SQuAD
122,0.4074659670192005,0.6244003560549396,90,21.4,FlexiBO+GP-Log,BERT-SQuAD
123,0.45881162559301336,0.955203696342004,15,21.4,FlexiBO+GP-Log,BERT-SQuAD
124,0.2755495419059696,0.3790895518702184,92,0.0,FlexiBO+GP-Log,BERT-SQuAD
125,0.41071884987773377,0.4221578233166009,105,0.0,FlexiBO+GP-Log,BERT-SQuAD
126,0.23501733779277073,0.3758164863815998,179,21.4,FlexiBO+GP-Log,BERT-SQuAD
127,0.36177566570031483,0.9308204499331572,58,21.4,FlexiBO+GP-Log,BERT-SQuAD
128,0.2986198643186483,0.5122560489631196,78,21.4,FlexiBO+GP-Log,BERT-SQuAD
129,0.40953977741796016,0.7404342385641931,62,21.4,FlexiBO+GP-Log,BERT-SQuAD
130,0.44223048609499005,0.9120150594468011,161,0.0,FlexiBO+GP-Log,BERT-SQuAD
131,0.4729803890058551,0.8606400654167525,100,0.0,FlexiBO+GP-Log,BERT-SQuAD
132,0.39732612876848605,0.6437487695471242,104,0.0,FlexiBO+GP-Log,BERT-SQuAD
133,0.4768146599973722,0.5049446749884209,174,0.0,FlexiBO+GP-Log,BERT-SQuAD
134,0.37872392306676084,0.3833519679534009,134,0.0,FlexiBO+GP-Log,BERT-SQuAD
135,0.492611613094579,0.32630007961933993,197,0.0,FlexiBO+GP-Log,BERT-SQuAD
136,0.502327717035612,0.33796428882795476,49,21.4,FlexiBO+GP-Log,BERT-SQuAD
137,0.22361130967616774,0.7943946594065578,72,0.0,FlexiBO+GP-Log,BERT-SQuAD
138,0.25601774201067706,0.2518835315165522,52,0.0,FlexiBO+GP-Log,BERT-SQuAD
139,0.5395420235779089,0.5161409633177159,3,21.4,FlexiBO+GP-Log,BERT-SQuAD
140,0.5235165455773334,0.5314474592967902,45,21.4,FlexiBO+GP-Log,BERT-SQuAD
141,0.47203888560118307,0.6854909947457135,43,0.0,FlexiBO+GP-Log,BERT-SQuAD
142,0.29770108597322187,0.21818213292788402,57,21.4,FlexiBO+GP-Log,BERT-SQuAD
143,0.5176724408103561,0.4354978469279971,20,0.0,FlexiBO+GP-Log,BERT-SQuAD
144,0.4607129790349621,0.8832927988273674,178,21.4,FlexiBO+GP-Log,BERT-SQuAD
145,0.33000030093600236,0.20216287491268695,156,0.0,FlexiBO+GP-Log,BERT-SQuAD
146,0.25185451392093194,0.7884785485242416,53,0.0,FlexiBO+GP-Log,BERT-SQuAD
147,0.3857199616695525,0.4675960845202334,63,0.0,FlexiBO+GP-Log,BERT-SQuAD
148,0.29327958948265964,0.9267077666868132,28,21.4,FlexiBO+GP-Log,BERT-SQuAD
149,0.32645379168008565,0.41786805467048294,27,0.0,FlexiBO+GP-Log,BERT-SQuAD
150,0.4590246278469635,0.775169770640246,190,21.4,FlexiBO+GP-Log,BERT-SQuAD
151,0.3640080378650656,0.4337975821510972,144,21.4,FlexiBO+GP-Log,BERT-SQuAD
152,0.5092401701252088,0.3050096979000817,152,0.0,FlexiBO+GP-Log,BERT-SQuAD
153,0.4983820433252978,0.9804374326638274,194,21.4,FlexiBO+GP-Log,BERT-SQuAD
154,0.453084118456433,0.7144586161539447,129,0.0,FlexiBO+GP-Log,BERT-SQuAD
155,0.5362810669062987,0.7114950306944448,94,21.4,FlexiBO+GP-Log,BERT-SQuAD
156,0.38574374794325683,0.8179536439532504,139,21.4,FlexiBO+GP-Log,BERT-SQuAD
157,0.38437251303683906,0.40545778543396194,159,0.0,FlexiBO+GP-Log,BERT-SQuAD
158,0.378039366722287,0.24357786504769102,180,0.0,FlexiBO+GP-Log,BERT-SQuAD
159,0.2378127052121524,0.4301565974671405,192,0.0,FlexiBO+GP-Log,BERT-SQuAD
160,0.5209065445788452,0.2034055538913509,96,21.4,FlexiBO+GP-Log,BERT-SQuAD
161,0.3718681329899313,0.674882506612746,98,0.0,FlexiBO+GP-Log,BERT-SQuAD
162,0.43626357223421264,0.5144250822012224,165,0.0,FlexiBO+GP-Log,BERT-SQuAD
163,0.4275588348139143,0.8951732169224088,42,0.0,FlexiBO+GP-Log,BERT-SQuAD
164,0.365638692517005,0.8286732460193122,163,21.4,FlexiBO+GP-Log,BERT-SQuAD
165,0.3138830397520568,0.7533294149113698,126,21.4,FlexiBO+GP-Log,BERT-SQuAD
166,0.5264473415079659,0.4303810055920909,51,0.0,FlexiBO+GP-Log,BERT-SQuAD
167,0.4698778461948662,0.473207840988841,48,0.0,FlexiBO+GP-Log,BERT-SQuAD
168,0.425044330727521,0.7035278501708955,102,0.0,FlexiBO+GP-Log,BERT-SQuAD
169,0.28966922445015714,0.354707600287116,103,21.4,FlexiBO+GP-Log,BERT-SQuAD
170,0.3458774549449076,0.7152805386539312,107,0.0,FlexiBO+GP-Log,BERT-SQuAD
171,0.2975205871737609,0.6464674087437667,138,21.4,FlexiBO+GP-Log,BERT-SQuAD
172,0.3038498161717529,0.37482891292874787,64,21.4,FlexiBO+GP-Log,BERT-SQuAD
173,0.5471419196075371,0.9317693078330931,77,21.4,FlexiBO+GP-Log,BERT-SQuAD
174,0.4268988465988822,0.951099035852886,91,0.0,FlexiBO+GP-Log,BERT-SQuAD
175,0.42445226508201805,0.5878628676311821,76,0.0,FlexiBO+GP-Log,BERT-SQuAD
176,0.3184875224628916,0.278417543112254,127,0.0,FlexiBO+GP-Log,BERT-SQuAD
177,0.32588085735753286,0.2142183103081869,110,21.4,FlexiBO+GP-Log,BERT-SQuAD
178,0.3058753385519972,0.5381057338549473,54,0.0,FlexiBO+GP-Log,BERT-SQuAD
179,0.5112925938684978,0.19648366475896437,18,0.0,FlexiBO+GP-Log,BERT-SQuAD
180,0.2990594498508109,0.7195221293414235,117,21.4,FlexiBO+GP-Log,BERT-SQuAD
181,0.34643952366595626,0.33126838082712307,184,0.0,FlexiBO+GP-Log,BERT-SQuAD
182,0.44481266841036693,0.8252005295763861,108,21.4,FlexiBO+GP-Log,BERT-SQuAD
183,0.27753959471273826,0.7093623761591772,17,21.4,FlexiBO+GP-Log,BERT-SQuAD
184,0.3936629496509415,0.9908611249612673,168,0.0,FlexiBO+GP-Log,BERT-SQuAD
185,0.2247114962600899,0.8212948163806705,122,0.0,FlexiBO+GP-Log,BERT-SQuAD
186,0.5432462041378376,0.3913973132588723,47,21.4,FlexiBO+GP-Log,BERT-SQuAD
187,0.33614593103221363,0.9079756839429284,56,0.0,FlexiBO+GP-Log,BERT-SQuAD
188,0.3076976452040223,0.7538600157315906,33,0.0,FlexiBO+GP-Log,BERT-SQuAD
189,0.3775569683931531,0.8942772875854588,183,21.4,FlexiBO+GP-Log,BERT-SQuAD
190,0.2909585784813381,0.7256725653995718,123,0.0,FlexiBO+GP-Log,BERT-SQuAD
191,0.4289341190774766,0.8939219526194727,65,21.4,FlexiBO+GP-Log,BERT-SQuAD
192,0.5523828537455842,0.9393042344358906,68,0.0,FlexiBO+GP-Log,BERT-SQuAD
193,0.26501791417805526,0.5082536161821064,12,0.0,FlexiBO+GP-Log,BERT-SQuAD
194,0.4904575273166842,0.6008490797479678,83,0.0,FlexiBO+GP-Log,BERT-SQuAD
195,0.3436386675374831,0.8579415237380493,34,0.0,FlexiBO+GP-Log,BERT-SQuAD
196,0.5182002591793657,0.3831910197089706,106,21.4,FlexiBO+GP-Log,BERT-SQuAD
197,0.47806907947999927,0.8355725921267014,101,0.0,FlexiBO+GP-Log,BERT-SQuAD
198,0.39382472955206993,0.4467091642608279,16,0.0,FlexiBO+GP-Log,BERT-SQuAD
199,0.26515821686556984,0.6727035645890911,141,0.0,FlexiBO+GP-Log,BERT-SQuAD
0,0.195476390047742,0.29824723046395896,6,0.0,FlexiBO+RF-Log,BERT-SQuAD
1,0.21850439150731002,0.275362246900111,159,21.4,FlexiBO+RF-Log,BERT-SQuAD
2,0.22639023987829202,0.26105175884187304,62,0.0,FlexiBO+RF-Log,BERT-SQuAD
3,0.22775173530226997,0.251887272626505,124,21.4,FlexiBO+RF-Log,BERT-SQuAD
4,0.23977554643041,0.23191565419058102,112,0.0,FlexiBO+RF-Log,BERT-SQuAD
5,0.273960659931423,0.22032482802488604,12,0.0,FlexiBO+RF-Log,BERT-SQuAD
6,0.276734614294969,0.190890428583243,135,0.0,FlexiBO+RF-Log,BERT-SQuAD
7,0.277014926948999,0.152149356830601,48,0.0,FlexiBO+RF-Log,BERT-SQuAD
8,0.28448297486347196,0.14452788525197102,76,21.4,FlexiBO+RF-Log,BERT-SQuAD
9,0.5297726816058033,0.9087463427940875,158,0.0,FlexiBO+RF-Log,BERT-SQuAD
10,0.3624147412807894,0.4836731178764154,79,0.0,FlexiBO+RF-Log,BERT-SQuAD
11,0.3384222981772368,0.7492692207861131,97,21.4,FlexiBO+RF-Log,BERT-SQuAD
12,0.3738333372190743,0.7272816577218784,182,0.0,FlexiBO+RF-Log,BERT-SQuAD
13,0.3215659100879942,0.7296192264502313,169,0.0,FlexiBO+RF-Log,BERT-SQuAD
14,0.41040337818008743,0.7686200764615714,24,21.4,FlexiBO+RF-Log,BERT-SQuAD
15,0.471569519905377,0.7539996402752014,51,0.0,FlexiBO+RF-Log,BERT-SQuAD
16,0.25154053082651373,0.8046928430373781,53,0.0,FlexiBO+RF-Log,BERT-SQuAD
17,0.2611685655965748,0.7458057126858062,65,21.4,FlexiBO+RF-Log,BERT-SQuAD
18,0.44759812042665037,0.9320276646404357,111,0.0,FlexiBO+RF-Log,BERT-SQuAD
19,0.3928280775802885,0.37264651815328353,142,21.4,FlexiBO+RF-Log,BERT-SQuAD
20,0.2882390037332436,0.34919689547259924,188,0.0,FlexiBO+RF-Log,BERT-SQuAD
21,0.48641853505500204,0.7885754438132548,168,0.0,FlexiBO+RF-Log,BERT-SQuAD
22,0.4819703782452448,0.6082167661052605,73,0.0,FlexiBO+RF-Log,BERT-SQuAD
23,0.5370417369722463,0.5255000927613978,38,0.0,FlexiBO+RF-Log,BERT-SQuAD
24,0.41403401970910425,0.6405644955029602,29,0.0,FlexiBO+RF-Log,BERT-SQuAD
25,0.3039148059849308,0.43220112011880285,91,0.0,FlexiBO+RF-Log,BERT-SQuAD
26,0.49834616593924375,0.33817744291382035,196,0.0,FlexiBO+RF-Log,BERT-SQuAD
27,0.4493770619723089,0.23781767634871837,26,0.0,FlexiBO+RF-Log,BERT-SQuAD
28,0.2553746638537404,0.5476383126317548,140,0.0,FlexiBO+RF-Log,BERT-SQuAD
29,0.5410439924293993,0.5095472788776292,41,0.0,FlexiBO+RF-Log,BERT-SQuAD
30,0.3054258615839216,0.2813435380550006,145,0.0,FlexiBO+RF-Log,BERT-SQuAD
31,0.35431150241157483,0.6921647780917304,184,0.0,FlexiBO+RF-Log,BERT-SQuAD
32,0.2898514946090447,0.23276701814324754,150,0.0,FlexiBO+RF-Log,BERT-SQuAD
33,0.4217160178385026,0.4677385862252015,88,0.0,FlexiBO+RF-Log,BERT-SQuAD
34,0.31198804057138224,0.8951508722622084,152,21.4,FlexiBO+RF-Log,BERT-SQuAD
35,0.4297998680790095,0.9232975069276028,195,0.0,FlexiBO+RF-Log,BERT-SQuAD
36,0.31631394401805746,0.5843554410662544,108,21.4,FlexiBO+RF-Log,BERT-SQuAD
37,0.3127025141761255,0.6132501437514741,171,0.0,FlexiBO+RF-Log,BERT-SQuAD
38,0.26781215338622527,0.9285916250556084,56,21.4,FlexiBO+RF-Log,BERT-SQuAD
39,0.3137841923109557,0.9743804328355503,18,0.0,FlexiBO+RF-Log,BERT-SQuAD
40,0.5450782867087673,0.520614514900605,89,0.0,FlexiBO+RF-Log,BERT-SQuAD
41,0.2800704942661874,0.2715307342009229,60,0.0,FlexiBO+RF-Log,BERT-SQuAD
42,0.31286417878066847,0.8776934181710603,5,0.0,FlexiBO+RF-Log,BERT-SQuAD
43,0.5438345494334176,0.7419506814455813,16,0.0,FlexiBO+RF-Log,BERT-SQuAD
44,0.4632321646212833,0.9499312557261075,71,0.0,FlexiBO+RF-Log,BERT-SQuAD
45,0.40043668448007697,0.2960143678152348,154,0.0,FlexiBO+RF-Log,BERT-SQuAD
46,0.29804826302824255,0.7580786714407307,197,0.0,FlexiBO+RF-Log,BERT-SQuAD
47,0.3453681765620192,0.7177569673460393,198,21.4,FlexiBO+RF-Log,BERT-SQuAD
48,0.41832500660932537,0.7987606966614538,66,21.4,FlexiBO+RF-Log,BERT-SQuAD
49,0.4239455975542808,0.531377578153609,149,0.0,FlexiBO+RF-Log,BERT-SQuAD
50,0.3050128859059853,0.460581635424324,86,21.4,FlexiBO+RF-Log,BERT-SQuAD
51,0.47252474663980054,0.3666217326819137,99,0.0,FlexiBO+RF-Log,BERT-SQuAD
52,0.3834050087774737,0.6324098029748219,157,21.4,FlexiBO+RF-Log,BERT-SQuAD
53,0.35415817381493087,0.4836346172323655,59,21.4,FlexiBO+RF-Log,BERT-SQuAD
54,0.26049351844924085,0.42904878228090737,55,0.0,FlexiBO+RF-Log,BERT-SQuAD
55,0.4719192050753488,0.6816590046695206,178,21.4,FlexiBO+RF-Log,BERT-SQuAD
56,0.4528481325784762,0.49355677268589765,190,0.0,FlexiBO+RF-Log,BERT-SQuAD
57,0.4344716759459317,0.8618740343317959,103,21.4,FlexiBO+RF-Log,BERT-SQuAD
58,0.41684476395755177,0.6156016822414567,95,0.0,FlexiBO+RF-Log,BERT-SQuAD
59,0.46496317696864414,0.43885806330006183,102,0.0,FlexiBO+RF-Log,BERT-SQuAD
60,0.41991357604997753,0.3052159451546245,0,0.0,FlexiBO+RF-Log,BERT-SQuAD
61,0.4174233613841504,0.40101451163416524,68,0.0,FlexiBO+RF-Log,BERT-SQuAD
62,0.5489465655851489,0.7493978021214072,75,0.0,FlexiBO+RF-Log,BERT-SQuAD
63,0.4257203926848898,0.9639806883351257,147,0.0,FlexiBO+RF-Log,BERT-SQuAD
64,0.5010290386911691,0.6678974322715714,117,0.0,FlexiBO+RF-Log,BERT-SQuAD
65,0.5268337174388946,0.7408328003437535,8,21.4,FlexiBO+RF-Log,BERT-SQuAD
66,0.25921787474583674,0.43937234917342716,114,0.0,FlexiBO+RF-Log,BERT-SQuAD
67,0.5059895871829506,0.4886034172816026,61,0.0,FlexiBO+RF-Log,BERT-SQuAD
68,0.35226782534613144,0.5302176827875413,64,0.0,FlexiBO+RF-Log,BERT-SQuAD
69,0.41269000626564256,0.6100557629437433,121,21.4,FlexiBO+RF-Log,BERT-SQuAD
70,0.5135842448495396,0.4499194551625338,110,21.4,FlexiBO+RF-Log,BERT-SQuAD
71,0.37764349397594416,0.22887870413388373,25,0.0,FlexiBO+RF-Log,BERT-SQuAD
72,0.44967202679604934,0.8751334098220251,87,0.0,FlexiBO+RF-Log,BERT-SQuAD
73,0.4962236836301418,0.7942818022395747,174,21.4,FlexiBO+RF-Log,BERT-SQuAD
74,0.47332921049436794,0.7525051057126337,192,21.4,FlexiBO+RF-Log,BERT-SQuAD
75,0.4041197331917419,0.9401658280989553,151,0.0,FlexiBO+RF-Log,BERT-SQuAD
76,0.45654250126121343,0.3182410617961239,185,0.0,FlexiBO+RF-Log,BERT-SQuAD
77,0.2980766168304533,0.38511238833200656,100,0.0,FlexiBO+RF-Log,BERT-SQuAD
78,0.32320054545754223,0.4358642826811734,78,21.4,FlexiBO+RF-Log,BERT-SQuAD
79,0.33411039917423874,0.6701282343224468,162,0.0,FlexiBO+RF-Log,BERT-SQuAD
80,0.2571261746185986,0.3227619192559363,165,21.4,FlexiBO+RF-Log,BERT-SQuAD
81,0.31078551064417353,0.6406299920516796,27,0.0,FlexiBO+RF-Log,BERT-SQuAD
82,0.2858894056728663,0.3064353219190208,164,0.0,FlexiBO+RF-Log,BERT-SQuAD
83,0.4069736700836697,0.8164286767005763,106,0.0,FlexiBO+RF-Log,BERT-SQuAD
84,0.33058238189106315,0.4917608289481965,69,21.4,FlexiBO+RF-Log,BERT-SQuAD
85,0.5109291480381879,0.5645588435005466,187,0.0,FlexiBO+RF-Log,BERT-SQuAD
86,0.5514157610450376,0.8119805893762133,199,21.4,FlexiBO+RF-Log,BERT-SQuAD
87,0.39778682676243143,0.36935965164804596,17,0.0,FlexiBO+RF-Log,BERT-SQuAD
88,0.4553338399965356,0.8790634119349278,77,0.0,FlexiBO+RF-Log,BERT-SQuAD
89,0.40136391702267227,0.6784844716820052,138,0.0,FlexiBO+RF-Log,BERT-SQuAD
90,0.5019906520459916,0.44529619099961787,84,21.4,FlexiBO+RF-Log,BERT-SQuAD
91,0.5347681445812145,0.3374997865291946,49,0.0,FlexiBO+RF-Log,BERT-SQuAD
92,0.25256491348087945,0.42920608174387553,146,0.0,FlexiBO+RF-Log,BERT-SQuAD
93,0.28920205853704284,0.5906379581698338,191,0.0,FlexiBO+RF-Log,BERT-SQuAD
94,0.2586529575900415,0.7329369556248354,52,0.0,FlexiBO+RF-Log,BERT-SQuAD
95,0.5259741103971534,0.27978756955938355,46,0.0,FlexiBO+RF-Log,BERT-SQuAD
96,0.5510070707791448,0.7517459191850174,166,0.0,FlexiBO+RF-Log,BERT-SQuAD
97,0.3510328760978243,0.3456564516480956,125,21.4,FlexiBO+RF-Log,BERT-SQuAD
98,0.2618748578706346,0.9221754782964193,36,0.0,FlexiBO+RF-Log,BERT-SQuAD
99,0.4459135520280957,0.31139034497818857,109,0.0,FlexiBO+RF-Log,BERT-SQuAD
100,0.27968409909428926,0.9286611990645354,42,21.4,FlexiBO+RF-Log,BERT-SQuAD
101,0.2661105590841197,0.9641713145674041,4,21.4,FlexiBO+RF-Log,BERT-SQuAD
102,0.40040037241925697,0.4984943211799837,85,0.0,FlexiBO+RF-Log,BERT-SQuAD
103,0.27041681947822876,0.6599577000070742,177,21.4,FlexiBO+RF-Log,BERT-SQuAD
104,0.41986436084038625,0.3520122186236863,83,0.0,FlexiBO+RF-Log,BERT-SQuAD
105,0.5404680580258907,0.9387347112482064,144,21.4,FlexiBO+RF-Log,BERT-SQuAD
106,0.4367459131205357,0.34709706194598394,10,21.4,FlexiBO+RF-Log,BERT-SQuAD
107,0.44827690065237913,0.5647860675152996,32,0.0,FlexiBO+RF-Log,BERT-SQuAD
108,0.4414138868634814,0.9141440507913693,96,0.0,FlexiBO+RF-Log,BERT-SQuAD
109,0.5174385392051326,0.3540149854521254,1,0.0,FlexiBO+RF-Log,BERT-SQuAD
110,0.46609398930935925,0.5347466379851953,173,0.0,FlexiBO+RF-Log,BERT-SQuAD
111,0.5027671088568115,0.9419174981994571,19,0.0,FlexiBO+RF-Log,BERT-SQuAD
112,0.44948618861554823,0.7795755781832527,57,0.0,FlexiBO+RF-Log,BERT-SQuAD
113,0.35089096732800623,0.9160832180709665,193,21.4,FlexiBO+RF-Log,BERT-SQuAD
114,0.5061985371136812,0.7877854986505108,141,21.4,FlexiBO+RF-Log,BERT-SQuAD
115,0.4351135206804858,0.3186052765783947,153,21.4,FlexiBO+RF-Log,BERT-SQuAD
116,0.43692142474945317,0.7247538883869116,172,0.0,FlexiBO+RF-Log,BERT-SQuAD
117,0.5440217649753323,0.42069765385227265,94,0.0,FlexiBO+RF-Log,BERT-SQuAD
118,0.3528170565022589,0.6880440857275654,116,0.0,FlexiBO+RF-Log,BERT-SQuAD
119,0.4475648994911706,0.5208715939012742,123,0.0,FlexiBO+RF-Log,BERT-SQuAD
120,0.46751395162324244,0.8505462147484223,156,21.4,FlexiBO+RF-Log,BERT-SQuAD
121,0.2587174617137584,0.7445509776362579,40,0.0,FlexiBO+RF-Log,BERT-SQuAD
122,0.4230473323112631,0.6846798594892711,113,0.0,FlexiBO+RF-Log,BERT-SQuAD
123,0.5034414239923857,0.700779611901708,22,0.0,FlexiBO+RF-Log,BERT-SQuAD
124,0.4844140082448485,0.7045054027481914,58,21.4,FlexiBO+RF-Log,BERT-SQuAD
125,0.37034423345672635,0.5417231051380245,34,0.0,FlexiBO+RF-Log,BERT-SQuAD
126,0.3223887569085412,0.40105045300825104,74,0.0,FlexiBO+RF-Log,BERT-SQuAD
127,0.44058820256736725,0.45992115483360985,148,21.4,FlexiBO+RF-Log,BERT-SQuAD
128,0.38441843715006085,0.622293372793999,194,0.0,FlexiBO+RF-Log,BERT-SQuAD
129,0.32837385461460167,0.24839529593134918,167,0.0,FlexiBO+RF-Log,BERT-SQuAD
130,0.44948123277521684,0.2491593908696541,28,0.0,FlexiBO+RF-Log,BERT-SQuAD
131,0.4537890372573218,0.4752121614597979,80,21.4,FlexiBO+RF-Log,BERT-SQuAD
132,0.39818635949804915,0.9487464047350973,104,21.4,FlexiBO+RF-Log,BERT-SQuAD
133,0.48218527898365593,0.2508466014497384,126,0.0,FlexiBO+RF-Log,BERT-SQuAD
134,0.34914495507531607,0.7680786153186927,137,0.0,FlexiBO+RF-Log,BERT-SQuAD
135,0.4265688178499071,0.8245769105856828,155,0.0,FlexiBO+RF-Log,BERT-SQuAD
136,0.5273671821228669,0.8269568695397419,20,0.0,FlexiBO+RF-Log,BERT-SQuAD
137,0.48399992743427633,0.8528649278074076,67,0.0,FlexiBO+RF-Log,BERT-SQuAD
138,0.4808272090801447,0.6014674716114052,37,0.0,FlexiBO+RF-Log,BERT-SQuAD
139,0.4997791499402094,0.4651881398297893,43,21.4,FlexiBO+RF-Log,BERT-SQuAD
140,0.34634851817809686,0.7023876152584044,189,0.0,FlexiBO+RF-Log,BERT-SQuAD
141,0.3098330215516935,0.7785811570368084,101,0.0,FlexiBO+RF-Log,BERT-SQuAD
142,0.3685481146998681,0.22855628380750778,170,21.4,FlexiBO+RF-Log,BERT-SQuAD
143,0.26122600057457984,0.6274050687903701,31,0.0,FlexiBO+RF-Log,BERT-SQuAD
144,0.48165243061797514,0.47277835475468216,118,0.0,FlexiBO+RF-Log,BERT-SQuAD
145,0.3218959705340362,0.9449098822381466,115,0.0,FlexiBO+RF-Log,BERT-SQuAD
146,0.26752096774673073,0.43539038792792706,13,21.4,FlexiBO+RF-Log,BERT-SQuAD
147,0.2519574440932069,0.37799676884456657,3,21.4,FlexiBO+RF-Log,BERT-SQuAD
148,0.4055085037084524,0.8082236124715108,54,0.0,FlexiBO+RF-Log,BERT-SQuAD
149,0.24682676253903196,0.2506189129062594,175,0.0,FlexiBO+RF-Log,BERT-SQuAD
150,0.43501282929016194,0.35122520698054177,133,21.4,FlexiBO+RF-Log,BERT-SQuAD
151,0.4200864244218194,0.9646855428689901,160,0.0,FlexiBO+RF-Log,BERT-SQuAD
152,0.33875064470099003,0.3439620070983628,128,21.4,FlexiBO+RF-Log,BERT-SQuAD
153,0.47521250907175094,0.4574576883551095,21,0.0,FlexiBO+RF-Log,BERT-SQuAD
154,0.30852831706405254,0.833153394770336,122,21.4,FlexiBO+RF-Log,BERT-SQuAD
155,0.3450009698688641,0.49053816373396025,98,0.0,FlexiBO+RF-Log,BERT-SQuAD
156,0.5541286995839046,0.3816430506038183,30,0.0,FlexiBO+RF-Log,BERT-SQuAD
157,0.5453670887070863,0.25780122408412603,107,0.0,FlexiBO+RF-Log,BERT-SQuAD
158,0.3287506538353634,0.40129505206091265,9,0.0,FlexiBO+RF-Log,BERT-SQuAD
159,0.3214736404407532,0.8206712330659791,127,21.4,FlexiBO+RF-Log,BERT-SQuAD
160,0.5272166455446082,0.8030785028548424,45,0.0,FlexiBO+RF-Log,BERT-SQuAD
161,0.48178987220824476,0.43165489488238074,23,21.4,FlexiBO+RF-Log,BERT-SQuAD
162,0.25912015829113566,0.6630989063398913,143,21.4,FlexiBO+RF-Log,BERT-SQuAD
163,0.4702879455249258,0.8323890549478781,2,21.4,FlexiBO+RF-Log,BERT-SQuAD
164,0.5274026812544199,0.8927594317622852,129,0.0,FlexiBO+RF-Log,BERT-SQuAD
165,0.41037161729689375,0.8314877467763461,132,0.0,FlexiBO+RF-Log,BERT-SQuAD
166,0.543442891177125,0.6870693377266557,39,0.0,FlexiBO+RF-Log,BERT-SQuAD
167,0.3619783948554711,0.8211334088234632,136,0.0,FlexiBO+RF-Log,BERT-SQuAD
168,0.556179741408759,0.5821589510871525,47,0.0,FlexiBO+RF-Log,BERT-SQuAD
169,0.2865300564820142,0.4945064980665618,130,0.0,FlexiBO+RF-Log,BERT-SQuAD
170,0.44007171105068005,0.3746729673868364,134,0.0,FlexiBO+RF-Log,BERT-SQuAD
171,0.27777144807620413,0.5973952723788751,161,21.4,FlexiBO+RF-Log,BERT-SQuAD
172,0.3752940829237262,0.7523152989882309,92,0.0,FlexiBO+RF-Log,BERT-SQuAD
173,0.5239414073840298,0.3371890820477893,82,0.0,FlexiBO+RF-Log,BERT-SQuAD
174,0.29096658638295364,0.7988722524087168,14,21.4,FlexiBO+RF-Log,BERT-SQuAD
175,0.5204344146794414,0.7771618771152955,163,0.0,FlexiBO+RF-Log,BERT-SQuAD
176,0.4810077482390596,0.8510248351364673,183,21.4,FlexiBO+RF-Log,BERT-SQuAD
177,0.5455753759314725,0.8177100708653307,176,0.0,FlexiBO+RF-Log,BERT-SQuAD
178,0.48325920913205644,0.3372734942531825,119,0.0,FlexiBO+RF-Log,BERT-SQuAD
179,0.3230611338940671,0.2528434366696164,93,0.0,FlexiBO+RF-Log,BERT-SQuAD
180,0.5303630965814111,0.6070076481120052,72,0.0,FlexiBO+RF-Log,BERT-SQuAD
181,0.31978353473183196,0.6135007767331033,7,21.4,FlexiBO+RF-Log,BERT-SQuAD
182,0.32184647520973075,0.4104688835275959,11,0.0,FlexiBO+RF-Log,BERT-SQuAD
183,0.45683767676407194,0.32255155082746295,50,21.4,FlexiBO+RF-Log,BERT-SQuAD
184,0.44810581773823643,0.9955823484602057,44,0.0,FlexiBO+RF-Log,BERT-SQuAD
185,0.360445615040808,0.8961534985066075,63,21.4,FlexiBO+RF-Log,BERT-SQuAD
186,0.35262931312504875,0.5930103596592597,120,0.0,FlexiBO+RF-Log,BERT-SQuAD
187,0.5530088480205617,0.2671272077650503,33,0.0,FlexiBO+RF-Log,BERT-SQuAD
188,0.34804896191661694,0.5509845111064359,186,21.4,FlexiBO+RF-Log,BERT-SQuAD
189,0.3702055476113693,0.30450259854707207,131,21.4,FlexiBO+RF-Log,BERT-SQuAD
190,0.3182522075657108,0.6576261906018779,15,0.0,FlexiBO+RF-Log,BERT-SQuAD
191,0.3032060124808522,0.9958782187865032,81,0.0,FlexiBO+RF-Log,BERT-SQuAD
192,0.5262155242032973,0.8747582819875794,181,0.0,FlexiBO+RF-Log,BERT-SQuAD
193,0.3298139447319167,0.975764746891939,70,21.4,FlexiBO+RF-Log,BERT-SQuAD
194,0.32472581355383173,0.2273186392418397,139,0.0,FlexiBO+RF-Log,BERT-SQuAD
195,0.5379189691948179,0.32078795728890064,105,21.4,FlexiBO+RF-Log,BERT-SQuAD
196,0.374301480851031,0.43772780714004633,179,0.0,FlexiBO+RF-Log,BERT-SQuAD
197,0.4786108332905049,0.5570174574156694,180,21.4,FlexiBO+RF-Log,BERT-SQuAD
198,0.30123438036875855,0.7358934948165791,90,21.4,FlexiBO+RF-Log,BERT-SQuAD
199,0.29121978570871054,0.8969350562173892,35,21.4,FlexiBO+RF-Log,BERT-SQuAD
0,0.19030346598288897,0.314643131505852,103,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
1,0.192506280403033,0.308473734199385,4,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
2,0.19296801136705202,0.25174051187417,8,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
3,0.19437230851273102,0.24387657306444702,196,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
4,0.269570178560208,0.197541555446174,190,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
5,0.27099289122965803,0.14506777104685098,41,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
6,0.281744839658563,0.139944240466082,128,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
7,0.3905615950828081,0.8003036546144137,125,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
8,0.4923140398207039,0.47227633570525873,108,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
9,0.3138290528703029,0.8503521118271413,112,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
10,0.3105776463002623,0.7891198669980712,136,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
11,0.5570985081650108,0.31683341110026275,194,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
12,0.46449630536757575,0.2711087326891506,96,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
13,0.3472270190110114,0.3752778728693448,147,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
14,0.2741330122109547,0.2942752785369602,156,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
15,0.5024074707877246,0.6466678380413616,143,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
16,0.22906163429261517,0.6316391275225329,1,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
17,0.3617588920776943,0.9429866316239929,14,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
18,0.4806299872162504,0.29564532936368604,12,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
19,0.3629704750168272,0.3780007646504804,105,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
20,0.3011509029927006,0.8325289225908812,192,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
21,0.5147334158928637,0.24578840436493374,3,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
22,0.5463972487079528,0.5417877063204394,151,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
23,0.5588040363930364,0.8558091733513479,182,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
24,0.3744407901117518,0.7995686776265652,193,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
25,0.2797920585913284,0.36340234704470287,111,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
26,0.5428327354958433,0.2298734856073202,97,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
27,0.5121859682189224,0.5604177536012559,144,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
28,0.55993496223901,0.3731877415113154,155,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
29,0.42812586880255454,0.27047600570531577,124,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
30,0.3098854375804927,0.9063253936985779,177,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
31,0.3369677707174614,0.31609739980977936,135,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
32,0.26773479156809726,0.9493016348289687,87,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
33,0.2822762105439848,0.5115879643251106,183,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
34,0.2299617934792161,0.4951563507582537,184,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
35,0.4906551154181613,0.9470123494929973,104,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
36,0.2798686661909899,0.34433263393270125,34,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
37,0.31911724867566027,0.8381624860355469,157,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
38,0.3984836197540225,0.37024457696965996,154,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
39,0.35712747432313524,0.7291320921668971,62,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
40,0.4668194885959682,0.6139534553740207,13,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
41,0.27760579013163034,0.8811308876276576,70,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
42,0.3761106168602588,0.6452474096522448,22,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
43,0.3964797809270403,0.734722888855558,132,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
44,0.23779202528438934,0.534103482822357,186,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
45,0.343328889429079,0.5185870284296916,119,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
46,0.3607432195436161,0.8631156995748884,33,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
47,0.38266622319729415,0.9979942477576567,118,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
48,0.45774713889535235,0.7905240225548607,60,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
49,0.5469612031647487,0.8141817600205178,81,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
50,0.3379928977501315,0.9286120477221922,65,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
51,0.5142156351746048,0.4159382266887965,93,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
52,0.38859373415200144,0.976300714056596,77,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
53,0.45557540910454875,0.3228003583743638,123,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
54,0.2669208202544116,0.4043658736748383,189,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
55,0.23558004880244432,0.7202710467079079,115,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
56,0.42212971685559275,0.29170318907855486,17,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
57,0.4485279487690519,0.5250207195879057,19,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
58,0.41360526119123087,0.8391025401555426,78,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
59,0.46991721211143217,0.4729390178885202,121,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
60,0.340036713529591,0.28308671587850326,75,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
61,0.32367037106356944,0.2889959931138416,198,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
62,0.4310979330352795,0.6439198812908492,191,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
63,0.27350615974015274,0.9105891722195322,21,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
64,0.485835852632993,0.9859408337403278,165,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
65,0.5389885871564113,0.304795150775396,178,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
66,0.2524931110435829,0.8520534609081039,30,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
67,0.25950832915310473,0.8382674862133628,141,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
68,0.32089800911289107,0.37488211638341257,45,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
69,0.28722217760303353,0.883146101542853,163,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
70,0.40955337908302136,0.6493056812722665,150,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
71,0.5510752427953739,0.2320161345971095,85,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
72,0.24968875051944595,0.7807868702133856,91,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
73,0.4658916623152546,0.3535323290814111,80,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
74,0.45391119462087853,0.5345603951355191,56,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
75,0.2945435978039129,0.5122094017758959,47,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
76,0.4975165882545266,0.602235689291946,68,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
77,0.33722009084087834,0.3231014350641966,50,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
78,0.31203094830937583,0.6930367180290722,148,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
79,0.3073950222455435,0.794818080183874,188,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
80,0.3432522390167216,0.5282717472851833,9,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
81,0.4480239985852744,0.6862216202787548,24,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
82,0.5188280458899602,0.8507480970853746,152,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
83,0.5247976752574836,0.5070029893171425,66,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
84,0.32386264878605997,0.2698845370327015,54,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
85,0.30670818709021747,0.9526137514404396,167,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
86,0.26391241526414316,0.8840279246904366,37,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
87,0.2631115286614839,0.7555876647131593,49,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
88,0.48779969899855347,0.7766946659968529,46,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
89,0.45141400633968326,0.7209560440102101,25,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
90,0.3147723133921808,0.5142267272993108,109,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
91,0.49831762687636805,0.8774128957035991,63,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
92,0.5214164759785666,0.2992842306902711,171,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
93,0.4188976016824226,0.45820379960232027,69,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
94,0.4089157954333057,0.7268917723496157,162,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
95,0.2688667729816624,0.3334061117022131,131,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
96,0.27897093416713464,0.41566150838246885,168,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
97,0.4959856404638624,0.9137678625879981,36,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
98,0.29924978955989673,0.23681949197443397,195,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
99,0.27530456019897165,0.6177311524332038,127,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
100,0.5450538104415761,0.5507220320348922,99,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
101,0.537353066961092,0.9680499248037191,52,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
102,0.46556713273329325,0.7648318905835736,130,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
103,0.49917370141807227,0.9165526839879948,84,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
104,0.4958770137630256,0.7736501339899892,160,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
105,0.2690119630421247,0.8382124708866117,181,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
106,0.5438539136437325,0.6070947962107477,55,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
107,0.5172126372099022,0.30220295046780027,44,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
108,0.3912210834004848,0.4973872473295188,74,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
109,0.3543980388842026,0.5145569766495143,18,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
110,0.4054764159543205,0.4751639554255923,20,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
111,0.5265387456201791,0.5742893538552135,76,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
112,0.30581953345789625,0.5670427581821611,199,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
113,0.3229351197421681,0.5045478149516703,98,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
114,0.2676897593365874,0.6370425066388631,102,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
115,0.32204404288498845,0.6416221889116425,133,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
116,0.23004998425263193,0.7579818003620697,27,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
117,0.31431513202299466,0.7592206352651022,101,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
118,0.31315401710149604,0.9062938109695587,187,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
119,0.5062575227977129,0.850352312993897,82,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
120,0.38051576803506026,0.858605991797758,61,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
121,0.3332986274781845,0.9436325760949383,32,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
122,0.35025801883561336,0.3133750259573738,166,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
123,0.5197980944131811,0.46741256923963737,5,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
124,0.2534010737979481,0.5851312782739791,185,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
125,0.4805633696304752,0.9303359933215288,6,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
126,0.5102241844231766,0.7586748187273343,164,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
127,0.25527292177347893,0.26282699960115624,57,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
128,0.3812934045093136,0.24516921971495986,43,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
129,0.5364486488701024,0.8355514171672846,0,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
130,0.3283715331365679,0.943736104450904,153,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
131,0.5325175856200214,0.8969363967847188,174,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
132,0.25610851535007434,0.2963808313791498,31,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
133,0.38262254535283646,0.26401295941078545,40,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
134,0.41415168849537876,0.3803750910596393,83,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
135,0.3923780098780433,0.8638461463190197,92,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
136,0.2715123079201468,0.3144782026685447,2,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
137,0.44571699053740793,0.36955483853055404,113,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
138,0.5461830648390874,0.8213640912794953,172,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
139,0.36522763721432594,0.558064991749606,35,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
140,0.39022858466066157,0.7722248382644584,107,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
141,0.29767408079651947,0.9145400400978208,134,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
142,0.506491619010357,0.27958991748454187,53,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
143,0.42437749827490373,0.7202534383606822,26,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
144,0.5237103058087892,0.5289639059687777,120,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
145,0.4329040176380018,0.5094862246167452,197,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
146,0.3451095558724477,0.535463763103529,180,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
147,0.22863925648356734,0.9938311068339184,10,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
148,0.4611210077612501,0.9267510780410041,129,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
149,0.2869943990689831,0.6628725179117617,64,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
150,0.4409244334097008,0.5926961323589481,90,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
151,0.42116391416069576,0.6322157425332801,72,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
152,0.41537397042662094,0.5443726217851312,173,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
153,0.463012412886557,0.3535281887030269,71,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
154,0.30277683224782553,0.42116074896771394,122,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
155,0.4804627229919428,0.5766558534401386,94,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
156,0.5151556090668483,0.7608635643235345,67,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
157,0.3102672767413034,0.34176148580710775,138,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
158,0.31990410985251544,0.9613594313947785,95,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
159,0.3071402275096233,0.7856417258205929,58,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
160,0.24186737690250806,0.9370258617427861,86,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
161,0.4202945533798851,0.6193554176096722,169,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
162,0.4719004377632906,0.862969329450188,38,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
163,0.37203661492344586,0.7468977785121447,179,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
164,0.30001614207971045,0.5693791386465342,176,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
165,0.4714488602273046,0.5259321554159929,137,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
166,0.5438543699032325,0.34493862869408004,11,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
167,0.39003913203000257,0.4434050122849845,175,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
168,0.2301813660442053,0.8518398629298836,140,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
169,0.4570477085271153,0.784531503986398,142,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
170,0.3246449680016357,0.8237621258788487,59,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
171,0.4171965697703999,0.9281667542341402,15,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
172,0.43727727957833623,0.40705744733971183,139,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
173,0.26439251004063413,0.5454945710986497,89,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
174,0.5261201777097728,0.24256073567838712,106,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
175,0.5591726132168805,0.7863284499041407,28,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
176,0.3484888822356885,0.4541383554117388,7,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
177,0.4872885707838833,0.9173851800070213,42,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
178,0.5427716199474969,0.7839629356344207,114,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
179,0.4598438893735184,0.3352152415284303,126,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
180,0.31470418382671067,0.6405711363822465,29,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
181,0.40010758625665166,0.9432312864041437,16,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
182,0.2317647218755845,0.41827695158402656,73,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
183,0.2618762500690943,0.7183229027042236,51,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
184,0.333130579168161,0.30625871044687114,116,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
185,0.3253202696672873,0.9800332748338297,23,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
186,0.5092138131641275,0.8638706903934237,100,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
187,0.31473045491501594,0.8031046078494466,158,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
188,0.26099292248378275,0.8924409015136181,149,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
189,0.48721619554940354,0.780312824245484,170,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
190,0.5493685613849038,0.7919951377676049,39,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
191,0.39147062285206985,0.6960342698984124,79,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
192,0.5566244046509999,0.8580324359527816,117,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
193,0.23420188844805412,0.9403521261668047,48,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
194,0.2863327034994032,0.6198845009090916,146,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
195,0.43851368910814903,0.7244369907456686,145,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
196,0.5575951723586121,0.3767536040011318,88,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
197,0.3854669179647898,0.27071181299703884,110,21.4,FlexiBO+GP-Ratio,BERT-SQuAD
198,0.44061529371555197,0.6210990623322303,161,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
199,0.4935848716364839,0.9779745219430902,159,0.0,FlexiBO+GP-Ratio,BERT-SQuAD
0,0.21616352784670603,0.2848583387135061,164,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
1,0.229333824010062,0.26133885487258396,171,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
2,0.22942628092574802,0.271496235290328,17,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
3,0.241672406840548,0.269725026146091,2,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
4,0.24191327970396304,0.24184992403569003,85,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
5,0.248949098540632,0.231221597725566,170,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
6,0.252736091147275,0.215533067092494,114,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
7,0.255397766420239,0.21448872094697,25,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
8,0.257135756577637,0.210187064408293,7,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
9,0.263285230841322,0.201220660322252,154,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
10,0.27745300772749,0.175365958181863,44,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
11,0.28750030543319105,0.15959050632809,60,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
12,0.299530058993953,0.130740971534162,35,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
13,0.44601701429541907,0.4826258903754661,20,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
14,0.48307301555402404,0.8970804359605125,33,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
15,0.30833408291977565,0.42804992490819427,13,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
16,0.43907626620338847,0.39512636086813746,59,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
17,0.48032593564778175,0.6805123198842795,177,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
18,0.5560387557948381,0.2768551357954116,168,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
19,0.3741694696842739,0.47195609285752904,127,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
20,0.4476364695405688,0.7616732053201241,197,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
21,0.29249385686136,0.6725663394457224,158,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
22,0.4718678393422675,0.319335907285983,100,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
23,0.3063821331970513,0.36263725360464466,162,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
24,0.49376411139763443,0.8070844523630208,174,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
25,0.2557341356165274,0.5561733547981796,149,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
26,0.32308147103475143,0.36139284283176115,128,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
27,0.33315729294195146,0.7860865967371617,74,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
28,0.5486477552009617,0.3342258702295687,46,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
29,0.375184674070132,0.6115917688136655,92,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
30,0.42190111675173314,0.8516414896269906,36,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
31,0.44633160439574276,0.34731773430920054,118,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
32,0.37581325460404524,0.9890606575636224,101,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
33,0.38229103700067635,0.25123155934019725,5,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
34,0.4444578782022127,0.7910406970129429,108,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
35,0.38249777598088086,0.2557278259822264,73,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
36,0.492390662423813,0.27370465717544235,153,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
37,0.4621565299647611,0.4627000953918629,19,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
38,0.4492933373104657,0.3658058052641937,97,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
39,0.3461301419176437,0.4201498563088676,146,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
40,0.47207296079874106,0.26221801924114124,3,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
41,0.41086737792070943,0.31419644224106735,199,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
42,0.5295493351368821,0.48531146182477103,166,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
43,0.4112824887479147,0.7388720801342524,144,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
44,0.4666776873125367,0.6979765966861291,4,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
45,0.27269336297724045,0.9717227658279904,167,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
46,0.31974333656030945,0.2514826233533639,58,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
47,0.2712134407802632,0.7342008543454636,83,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
48,0.5133071627261236,0.6759521274990334,134,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
49,0.322052692858073,0.8177820847418333,116,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
50,0.35448259895263606,0.9956255649875538,141,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
51,0.4064835701458902,0.6347792973225367,119,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
52,0.33693584137597016,0.3351672940518683,163,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
53,0.3362181119221404,0.8850729756180145,155,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
54,0.34390246482813636,0.36879241959234166,131,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
55,0.3984002764317274,0.8721855639220071,180,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
56,0.5354117502761757,0.24361711439446254,90,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
57,0.49787961820317006,0.8828547609008992,65,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
58,0.3490097598400936,0.2864375894208633,79,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
59,0.3778688502381348,0.48105636335176005,157,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
60,0.3769850128370935,0.9674353136323746,15,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
61,0.36993807383854016,0.422319309246897,110,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
62,0.40046605027594784,0.9454081535828686,22,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
63,0.3546621898539426,0.4615915674356991,42,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
64,0.29580684839606525,0.3028522419668181,94,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
65,0.3978063448432191,0.44308820572996244,181,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
66,0.25839017607054254,0.48133994474985276,56,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
67,0.38428190576451016,0.6375032538013182,102,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
68,0.533345823940121,0.6472044981531698,111,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
69,0.40536162500405093,0.6326209643093897,28,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
70,0.40768188130131144,0.8083120579356496,68,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
71,0.2669479167153409,0.6682561537409268,182,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
72,0.3032624254733392,0.8156805077064828,18,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
73,0.3307759869755795,0.6512602265517188,16,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
74,0.5563543640501565,0.5976062379372574,151,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
75,0.40548703629800087,0.7535741004743975,160,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
76,0.46464675825553836,0.7045139282119303,52,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
77,0.5363036072823073,0.2483103570275153,9,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
78,0.36941764697738033,0.6492261705756076,24,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
79,0.2614995013224917,0.569464232665328,88,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
80,0.528020144422469,0.4438820974047031,125,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
81,0.3261574935817307,0.35108526697741244,152,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
82,0.3486431989461564,0.7695546299133964,189,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
83,0.5429389664874545,0.6187764039913629,62,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
84,0.28482831659585084,0.606914800285535,81,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
85,0.46119809608321516,0.9824530243178604,190,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
86,0.5510633179009696,0.22123498071914374,103,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
87,0.4705083201858967,0.813702469011603,96,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
88,0.45730440932388083,0.3192404244844201,67,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
89,0.2902020177441997,0.9200284952560773,135,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
90,0.34918119975100265,0.6359795024675249,41,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
91,0.367264699879505,0.8190406665193273,194,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
92,0.26419410840215396,0.5924107561450048,136,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
93,0.4561860725453748,0.5673066386181977,130,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
94,0.5472775676059095,0.41793407542413175,71,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
95,0.27881886479908746,0.9394773805256708,11,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
96,0.5337436768364715,0.8677557215198889,39,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
97,0.5011870771096596,0.7454868587787014,72,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
98,0.3361329407506955,0.6510803144427236,185,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
99,0.5065126730680173,0.9463654908469528,115,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
100,0.38808163475807617,0.7871867628027613,122,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
101,0.4592301641488282,0.2772093083187664,31,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
102,0.2912629214306553,0.31544968552996877,14,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
103,0.40732223808927337,0.9363945549425531,132,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
104,0.2815471203804547,0.2845686540675209,38,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
105,0.3975630017569906,0.3461374674716773,198,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
106,0.3186994619772479,0.8388420536053751,112,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
107,0.43825357785870284,0.5614639901130929,178,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
108,0.3682421085091398,0.8495098673279114,145,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
109,0.5477390906681401,0.5321763408456534,104,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
110,0.37153050995013154,0.9093753012463366,0,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
111,0.3036228198169134,0.36665216480821483,172,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
112,0.36216703854190513,0.5146321198128027,120,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
113,0.2645889469897538,0.8029451861256728,47,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
114,0.4109855146637188,0.40540420901903496,6,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
115,0.400803281283563,0.8464823681875143,138,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
116,0.4941255618671861,0.40801885585691144,183,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
117,0.4047009910150243,0.980446109396594,191,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
118,0.4452863450157201,0.6564457967723409,176,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
119,0.4082878363962703,0.5342508071410749,8,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
120,0.5031411860953336,0.22360905380426901,93,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
121,0.40366158185862633,0.8746407243536026,142,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
122,0.3069494097689838,0.3125808092526483,169,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
123,0.32955074393211736,0.9736016174446698,159,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
124,0.3589331816867379,0.32031689084217163,156,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
125,0.3103411609890997,0.2632072201625184,192,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
126,0.4993496854856232,0.8640544960351281,179,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
127,0.2972202965487919,0.8558311880161689,188,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
128,0.3855600878778488,0.8777689041832036,70,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
129,0.535995957180319,0.2972077373731628,95,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
130,0.47212289291948606,0.4185848081499529,129,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
131,0.4542860419641841,0.7265067535953423,117,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
132,0.529904173304115,0.24916302051172426,29,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
133,0.3647508186968371,0.6593600213459307,23,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
134,0.33429128791573176,0.8315223039542018,184,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
135,0.3483688792501497,0.7043345055284117,137,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
136,0.4917754984821188,0.34983064939397934,87,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
137,0.5110842779477984,0.5805315388222365,76,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
138,0.30922880126926083,0.9353185576399711,30,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
139,0.48864299899094477,0.8337426989005439,80,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
140,0.5248051538864564,0.9006609578698893,186,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
141,0.5080520648806255,0.5934907742131689,175,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
142,0.37185852649696116,0.33832702097942813,133,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
143,0.31136524052388664,0.8322346188490116,84,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
144,0.30745550030796226,0.7922417882085134,51,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
145,0.3367521899768104,0.9713725590642008,43,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
146,0.3076453862828164,0.6769860112800656,55,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
147,0.29940042773714615,0.27063154258872807,187,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
148,0.479964554754173,0.6524437938095065,109,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
149,0.44304073580979453,0.7111083205463964,123,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
150,0.48720160476039875,0.4709150576854215,193,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
151,0.5386078807164212,0.9130716544420108,32,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
152,0.4817190685004956,0.34573870101487414,12,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
153,0.46911026167597375,0.9229615779278614,34,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
154,0.5044696393877306,0.47562532211236563,45,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
155,0.5079727199386181,0.9173716248535928,150,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
156,0.29593288814802793,0.5144773148502468,91,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
157,0.405664207267895,0.6950022745220413,57,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
158,0.3907035464131811,0.5750706260983519,173,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
159,0.5271464435844604,0.6253742576345126,105,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
160,0.37818135584209717,0.48424667424220313,124,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
161,0.43666817445046213,0.821061929114855,143,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
162,0.465906933012159,0.4702979841904303,165,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
163,0.432593882909601,0.330786784956134,195,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
164,0.39656697458455936,0.36896646517210197,140,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
165,0.45621735207896247,0.7169010954406173,66,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
166,0.3300524382436084,0.23727678620212433,147,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
167,0.5509244387189465,0.8558350294337058,99,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
168,0.30458208296771466,0.9529336893605117,106,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
169,0.25409850146894414,0.6703887939515681,107,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
170,0.3861520447011042,0.23328124506036704,21,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
171,0.43621105775997016,0.29938709212155107,53,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
172,0.36878728326144344,0.836084295665286,82,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
173,0.2643451406069966,0.940456920481716,54,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
174,0.38710448360590344,0.2263324580019388,10,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
175,0.2540658016377235,0.6995379686905462,64,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
176,0.4004315504387804,0.5668742042973278,148,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
177,0.5548540485258002,0.9242123363522166,121,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
178,0.34080386367668836,0.4598919553448779,113,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
179,0.5341162330858537,0.7396517568202371,98,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
180,0.296622384473606,0.2760404297644946,77,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
181,0.4646806681671599,0.47330070860354956,61,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
182,0.4492077013095004,0.32975285226753476,1,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
183,0.37039760190143206,0.4236269616382812,126,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
184,0.40766101900105395,0.7416350900537123,63,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
185,0.3540556412493495,0.583552124863139,50,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
186,0.467236495804277,0.6946334274997279,139,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
187,0.2784342393911301,0.315164981192937,40,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
188,0.5501253373027866,0.8249709844544266,78,21.4,FlexiBO+RF-Ratio,BERT-SQuAD
189,0.2742837538540681,0.9170283033266607,26,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
190,0.30945458954873384,0.49412712335601927,49,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
191,0.5067920428522925,0.6046575457516356,196,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
192,0.4458628965613279,0.7811466991038635,27,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
193,0.33323023910479965,0.4850253749552921,89,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
194,0.31725887439561506,0.308551305532219,75,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
195,0.3463110482816958,0.7482230011433354,161,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
196,0.2818991401267575,0.8856591522504685,48,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
197,0.26123286688978936,0.650714045455444,69,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
198,0.34562489724931855,0.6367784764035703,86,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
199,0.3469701316044277,0.3120396367081196,37,0.0,FlexiBO+RF-Ratio,BERT-SQuAD
0,0.160077712567194,0.262337551814933,3,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
1,0.160525578896933,0.23174444836852398,87,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
2,0.172819297383472,0.228924263872577,155,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
3,0.182159199911228,0.20948592524352397,101,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
4,0.185408634425923,0.193927429475119,123,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
5,0.19226065523694102,0.17723916114174898,172,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
6,0.19263298433704604,0.17330317603811202,51,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
7,0.195682435308281,0.168713713759099,8,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
8,0.196793712894798,0.15769753966658098,82,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
9,0.21063734581377397,0.14033251437699698,14,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
10,0.222179405895117,0.135243064544869,9,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
11,0.5282097354972852,0.2185234374886721,145,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
12,0.4956322024982128,0.6299674937329452,80,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
13,0.3635321010475774,0.31710318598633375,178,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
14,0.4852049247452942,0.7885416786761587,61,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
15,0.26580225827622594,0.5079258759910391,109,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
16,0.3810449269999129,0.8349503149104271,5,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
17,0.48320914849549945,0.8616349751308531,167,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
18,0.4300925743249624,0.700621452334021,88,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
19,0.4616495187040671,0.8714633553097557,177,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
20,0.23277433811820458,0.35832696013000465,136,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
21,0.3066732372220287,0.36132101115654813,48,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
22,0.5451025516306554,0.903192164680738,79,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
23,0.23482203235482255,0.5837850061530405,83,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
24,0.38975906759827383,0.6850821461974658,6,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
25,0.1950903780832813,0.3133076592629186,111,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
26,0.20064046024839743,0.21170812096992483,23,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
27,0.4557498419715065,0.2556822438944324,34,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
28,0.5508994545771029,0.4711013804755467,169,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
29,0.2533620222072611,0.39704412958499313,168,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
30,0.2083069028041788,0.40460054215092245,18,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
31,0.24694240651408583,0.8161854051461447,139,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
32,0.49120729016617126,0.9199163958524332,98,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
33,0.38124347093517197,0.5591872385493989,95,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
34,0.45469894949883993,0.9606535443264425,41,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
35,0.2913050090489354,0.19860538479096052,197,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
36,0.2543095079219021,0.7882918868815735,36,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
37,0.24998478629454499,0.6723681711449165,54,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
38,0.4051401071866617,0.7053347684737835,184,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
39,0.19183938833589181,0.7987503309900752,17,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
40,0.36024027492971705,0.35632015607563705,94,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
41,0.2813460932876243,0.753914712898583,74,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
42,0.2571536589776368,0.6408657285212834,97,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
43,0.2697516576357928,0.5970592360114596,171,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
44,0.19757669866542493,0.827303473940941,118,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
45,0.2197291377544342,0.7660567709397995,183,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
46,0.1939608603707618,0.7524627844820989,186,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
47,0.27179913037446324,0.7078945607385406,0,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
48,0.43179267460481496,0.26295041516935547,133,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
49,0.40326311608829235,0.7385410422853645,7,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
50,0.4144673225623147,0.6151236770723384,143,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
51,0.3985578851567624,0.8627273750084696,179,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
52,0.418220340286378,0.632089311314578,1,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
53,0.3304282232806418,0.9218052279979607,37,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
54,0.4577049015648791,0.34766274452047674,31,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
55,0.24916950927186252,0.24023321119004018,65,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
56,0.28755622688623644,0.8956839791907336,191,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
57,0.30180366535388714,0.974729655697146,27,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
58,0.49489566565027066,0.36765048010754803,30,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
59,0.3710153823781501,0.23266499621635545,69,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
60,0.2548176950847083,0.39635715004239425,76,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
61,0.2530669579032324,0.19611822097290754,13,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
62,0.307240884836872,0.42266359067771947,113,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
63,0.483963039474114,0.9273274511459791,112,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
64,0.550515049550317,0.32523294940916925,127,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
65,0.3626683110820327,0.2666912644780919,16,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
66,0.49483313579606025,0.20767448112159326,64,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
67,0.40442417092624694,0.9099312685606378,104,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
68,0.42682761314548273,0.5226767910456475,124,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
69,0.2533804328218854,0.8452997114334972,99,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
70,0.4151832768037108,0.7748965298565664,120,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
71,0.5070633303729363,0.7558586111101506,195,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
72,0.45972775108016195,0.9537515234027377,24,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
73,0.3526056775334976,0.6857830316687136,40,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
74,0.4079813242883897,0.7435697603269179,194,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
75,0.42089491235720305,0.5726365329711528,62,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
76,0.4023778253306438,0.29486984821720497,2,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
77,0.2101858013832275,0.7388828211727325,165,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
78,0.42128950107010615,0.4246418894019838,72,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
79,0.22450620312606,0.5750336846733451,170,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
80,0.25605320612136867,0.8414509336233033,128,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
81,0.4599199302270892,0.734838939995294,158,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
82,0.29799742880158553,0.20048227706371768,71,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
83,0.4394987638458713,0.9525630341578956,117,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
84,0.23511143344562882,0.3269203881718661,163,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
85,0.4102155316876913,0.3407759055172841,147,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
86,0.3316561376199487,0.5199777652342494,100,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
87,0.21755008217169033,0.5158720811116532,26,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
88,0.4047639824024817,0.4130972978060614,162,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
89,0.30920528793885155,0.8827046355674354,106,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
90,0.5125242018825062,0.4869228996968893,129,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
91,0.4695393086434615,0.8456657703992576,115,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
92,0.43884817122487496,0.7273173004401845,4,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
93,0.319008334695795,0.5043900511125766,175,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
94,0.47763315876211543,0.5596897211296289,57,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
95,0.3843330897572895,0.7405318307950253,52,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
96,0.22574316256728344,0.6338690147545963,103,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
97,0.44943079455839874,0.7590340062113019,89,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
98,0.2509955257955646,0.728776091464157,156,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
99,0.4571215413110512,0.7576542761001592,131,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
100,0.25994751819006734,0.48180291175015644,119,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
101,0.3649545271097787,0.44578854421734915,68,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
102,0.45703555799874285,0.49813719995930517,160,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
103,0.37557327973949245,0.9970869049224059,138,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
104,0.53654914940545,0.5117924950810475,196,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
105,0.25766877928205656,0.20537103370139587,141,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
106,0.5381751401502444,0.7697290590907069,114,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
107,0.2081252181249692,0.9508413752300701,164,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
108,0.3225071361465002,0.19971303938058332,144,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
109,0.2848302508306062,0.3826545990681913,35,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
110,0.4946361075430047,0.23226307189592868,45,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
111,0.2319319043789322,0.20503835669214582,105,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
112,0.5081832452354897,0.9956643304008077,188,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
113,0.4499343903874665,0.45905427063251536,151,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
114,0.36260993341661885,0.7199915497233618,182,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
115,0.256586821419378,0.9037976834831929,161,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
116,0.2794526899895834,0.32852805570583854,134,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
117,0.27638721991193604,0.8081652277945347,12,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
118,0.529792170852966,0.5994739734444313,43,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
119,0.26661698984775634,0.2833609473273493,44,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
120,0.439424576454821,0.5337142683849472,174,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
121,0.34575493360561127,0.5237206536233662,187,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
122,0.5597905632993435,0.6998953082611876,93,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
123,0.3641560119521835,0.9105022073385446,185,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
124,0.41352054882523465,0.989570056479789,78,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
125,0.5393948412547925,0.586095973617899,132,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
126,0.3390597596765472,0.3278366381294089,15,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
127,0.4472764105627731,0.8822052684340861,146,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
128,0.43490856393460386,0.7490735811887238,96,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
129,0.5243948218609431,0.47568148831891277,90,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
130,0.21679702753908592,0.9234949009348832,122,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
131,0.23701513101598265,0.7070266260674835,49,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
132,0.5176560681002019,0.779101422335583,159,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
133,0.4039865984243057,0.4962848278792741,77,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
134,0.4519710105764855,0.33665609695510024,116,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
135,0.26565532676280806,0.9372761901318293,192,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
136,0.4269163025869305,0.5937866466609351,121,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
137,0.477710301300887,0.33141132683852437,140,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
138,0.435839779606103,0.9877033874766592,29,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
139,0.24998844669799772,0.9791950192575172,70,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
140,0.5091187350093278,0.19918569822418902,58,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
141,0.416118254330326,0.8341989381764325,173,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
142,0.42138183070953295,0.628410592503408,21,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
143,0.34587398564548927,0.21969621052479305,53,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
144,0.2620527710514446,0.648816503689745,56,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
145,0.4387188082602378,0.6338262886434454,189,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
146,0.21717931531999995,0.3083613686617175,148,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
147,0.3133832010143867,0.3740083321435418,180,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
148,0.5390420645541041,0.8671230469931066,19,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
149,0.4053639444573003,0.36797387966013173,102,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
150,0.34255514727924463,0.43146918355674113,75,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
151,0.24087902266748723,0.6069445688474769,166,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
152,0.19828049155759728,0.6236948081914527,85,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
153,0.4611077924871667,0.8044024952506715,181,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
154,0.5257734205377104,0.6890509331208674,91,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
155,0.22978311314777242,0.8803529019692774,47,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
156,0.4261210975223203,0.4804418470364068,46,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
157,0.3028207377445919,0.7724953677877816,39,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
158,0.496209286956938,0.5392856171783488,33,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
159,0.24127652535347702,0.5915570946652142,67,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
160,0.39250523432059226,0.7224476297759609,137,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
161,0.28284439315047427,0.20553340200376197,149,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
162,0.32478662935419883,0.947375233683392,199,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
163,0.4386041323573686,0.49988043975178753,28,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
164,0.40408517377581826,0.8035922860013253,190,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
165,0.3305230037524125,0.9078674185954377,157,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
166,0.41845666054630437,0.9856025396558266,63,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
167,0.23431707928882944,0.32912123762336964,10,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
168,0.44541385005845013,0.2513842695291986,176,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
169,0.4099740566329464,0.527295200871388,55,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
170,0.3240411119619107,0.49090837646041086,108,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
171,0.43693184710091476,0.8642172812168974,42,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
172,0.37753812436921486,0.8919353577865974,198,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
173,0.29764818865857434,0.28228053729757274,126,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
174,0.21142515999016476,0.34047944512158596,142,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
175,0.20914336595701377,0.9490238601580674,32,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
176,0.42121502188930615,0.290799912604581,110,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
177,0.2682604343167413,0.7960177213644403,20,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
178,0.3254447667637389,0.7239916319611366,50,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
179,0.2823542886370704,0.4483160810061193,130,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
180,0.31075781347600134,0.5356193488029418,25,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
181,0.5521492520600989,0.8138696544035974,59,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
182,0.5448611864962422,0.19497097121365287,86,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
183,0.19227698923229308,0.8885510846105927,153,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
184,0.31907155843393203,0.44925909997028024,81,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
185,0.18897491100627148,0.8562945149897812,73,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
186,0.5211848417124874,0.4167087034866541,22,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
187,0.40589416877084783,0.3522223674776994,84,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
188,0.33544357875641695,0.9451888975441769,11,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
189,0.4440116826608618,0.21342012215603745,135,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
190,0.3031454431876243,0.9100341719589427,152,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
191,0.24770954436648904,0.5969851361796327,125,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
192,0.5271546768794205,0.31017357941323986,60,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
193,0.4533741132731637,0.7748604724948157,150,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
194,0.20236725917780624,0.5875266777011183,92,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
195,0.5421347047378455,0.4909363818628145,193,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
196,0.18945293367782398,0.8337080420530997,66,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
197,0.363897630271104,0.7719075651088657,38,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
198,0.30379753485600747,0.24451818758975324,154,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
199,0.2526484711927319,0.24457734240371073,107,21.4,FlexiBO+GP-No Cost,BERT-SQuAD
0,0.197427562733768,0.323880085624511,11,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
1,0.22058710539390602,0.29412624174135404,167,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
2,0.237327499780315,0.282478900112235,81,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
3,0.24219763799219396,0.24726503069795103,41,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
4,0.253509321588407,0.217253958658456,48,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
5,0.289030450188556,0.210151029799858,97,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
6,0.294390192452749,0.19130659912974898,69,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
7,0.301110923382493,0.18293628542792498,57,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
8,0.317475470081109,0.179377646126347,162,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
9,0.31909514171483194,0.174325256524847,84,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
10,0.32045163610843297,0.16843074941774303,29,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
11,0.4685460177032055,0.5215246575530791,117,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
12,0.36469138438815,0.42615194383221733,185,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
13,0.29533610947853733,0.5616273520172824,1,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
14,0.3514351843073354,0.7506160261474131,77,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
15,0.3152433140622834,0.7141703253158699,175,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
16,0.3539995912010548,0.34911398162373475,74,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
17,0.3920775753219263,0.7619001073990017,188,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
18,0.28050376208617855,0.8758518087350303,156,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
19,0.4185211032471211,0.9508267455174657,151,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
20,0.42723622252952065,0.7764540256302852,46,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
21,0.5339238141023557,0.41515583578342874,114,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
22,0.38892470177083016,0.7602621877469389,55,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
23,0.4390236260958822,0.33174227548363894,159,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
24,0.3514399898140763,0.5475784676305008,171,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
25,0.457243199901003,0.7697217077950514,172,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
26,0.47501482858549793,0.7799473974636479,101,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
27,0.4381372023140482,0.46343209718836603,75,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
28,0.5176227245048446,0.845925053184619,100,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
29,0.46118488738985564,0.3909045565775707,52,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
30,0.3075267249849758,0.6444993891272666,26,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
31,0.3837858687625899,0.9574721359094419,25,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
32,0.38112267259479016,0.3686443436051722,82,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
33,0.3275535612052231,0.7466879740138375,53,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
34,0.3438170950979047,0.7338296718290344,146,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
35,0.4658937299425565,0.9718258972834178,59,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
36,0.331750253241173,0.3699076521178506,127,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
37,0.2919965572300295,0.5522993166030677,179,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
38,0.2972155812095399,0.39281070962677433,108,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
39,0.4880356696924235,0.7844916254916823,5,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
40,0.44011758233025966,0.8666543181519115,148,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
41,0.453280719372794,0.8716699078905669,19,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
42,0.3011434227951434,0.8651964562999657,115,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
43,0.45350131245887976,0.9457364734545411,184,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
44,0.4601636207124208,0.6670101335397534,110,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
45,0.29146855803055993,0.46686730272568233,98,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
46,0.45396415210274466,0.9660569751644209,91,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
47,0.3684799870892114,0.5514391857313258,121,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
48,0.4005949235864019,0.5429798146917892,71,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
49,0.5189514597298002,0.9149342564839467,196,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
50,0.5097200142351801,0.975225181039031,177,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
51,0.49522361423588235,0.9609690096557477,116,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
52,0.3276354622697904,0.5039007284046265,142,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
53,0.3308639544111334,0.4175895908216051,135,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
54,0.465833882487779,0.8447752642694687,143,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
55,0.4369346657181685,0.37027649811951524,107,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
56,0.45617889963775426,0.5429571881598602,32,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
57,0.32755435868985894,0.23283633556136216,154,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
58,0.48598650642013524,0.6037448343921247,38,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
59,0.3940631891151716,0.3759542335884075,23,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
60,0.47993357364435424,0.2693243614647838,161,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
61,0.35997917713988103,0.9591833466298997,10,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
62,0.39841974903965693,0.9532897195137031,149,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
63,0.3367212155741943,0.2962031578995029,199,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
64,0.3956086411682118,0.8535342354717057,42,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
65,0.5136282485369115,0.9818547687392821,50,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
66,0.2753776176165333,0.33940403382883366,78,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
67,0.47616971854020773,0.5972568468036002,90,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
68,0.5339902157878762,0.9064267422397543,33,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
69,0.2731931375563403,0.5181096917963885,132,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
70,0.35823057141187065,0.9920390356470439,64,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
71,0.5500872998148156,0.835905309406969,54,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
72,0.44129293577294887,0.9421099378693643,126,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
73,0.49312356154147574,0.6258060180709676,136,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
74,0.2939024395006364,0.33363162140040137,192,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
75,0.3302728759215272,0.4645607287996327,9,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
76,0.3938681332625239,0.6318856583584876,189,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
77,0.405751691262628,0.7038059084583446,56,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
78,0.33266237093918094,0.2419974230738169,12,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
79,0.33292463450056414,0.4248854368113912,15,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
80,0.32068789639502615,0.9033219803039145,88,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
81,0.38837355294903286,0.8151849576014206,125,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
82,0.5113621304306253,0.37615618478951346,61,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
83,0.5199176827716421,0.381436374544867,60,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
84,0.5229597593051221,0.36729647942295,43,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
85,0.4160171958570099,0.5007384907649873,92,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
86,0.3423159070331193,0.8158255693019978,152,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
87,0.5405739644799874,0.4412264025036272,8,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
88,0.40656028645727127,0.5900914043042195,104,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
89,0.3254693017648945,0.720999420841215,16,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
90,0.39494769528898277,0.8625768859719927,13,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
91,0.5457176018805824,0.7604789299535198,190,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
92,0.34634908400565245,0.7513757228198622,129,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
93,0.4731349944616233,0.618763525922154,37,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
94,0.39162657189840266,0.6838247331821126,178,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
95,0.4757445620235317,0.7820540937339259,34,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
96,0.2847460219663933,0.5986707103091224,183,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
97,0.29018845206035604,0.3670302345961225,176,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
98,0.4711975479922631,0.7889657993227515,147,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
99,0.5061223035921678,0.623590370694754,94,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
100,0.3689315385269444,0.9881409793910859,76,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
101,0.4927925482166184,0.6923215221318433,22,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
102,0.3011925651288616,0.7819368224014384,18,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
103,0.33626759497948194,0.7228227366880852,89,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
104,0.29033826007793273,0.9089914251320389,21,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
105,0.4259706636253508,0.8174916123366075,194,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
106,0.4861628725004269,0.6449092758776228,160,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
107,0.42521466304773897,0.37712376339371,113,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
108,0.2918185275468161,0.3823722070090538,106,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
109,0.4882099163512629,0.5707423587608825,139,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
110,0.29027000697346667,0.5880076578221392,87,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
111,0.4038507819934606,0.8659423433013943,182,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
112,0.30520896867242464,0.3757908589224904,83,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
113,0.3241444476916524,0.6732327070015041,70,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
114,0.39691366238249814,0.9787810442108267,62,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
115,0.5460772365898141,0.4440688599092682,79,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
116,0.3535909758969672,0.5187122457156073,141,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
117,0.4193174230048625,0.7698002569787836,40,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
118,0.5476501172899333,0.6708861963780589,2,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
119,0.4705478082271207,0.44833014893394996,95,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
120,0.2946294643898433,0.2553565720534766,105,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
121,0.29780824140646234,0.7803519012385647,187,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
122,0.5274648274557368,0.48102139306052427,20,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
123,0.47242552434325746,0.5460257248455715,169,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
124,0.45192427438677013,0.46904107527720346,39,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
125,0.48175367213577547,0.35141648296962436,63,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
126,0.39083647496659607,0.3806888129483301,36,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
127,0.3604492337480415,0.434210933807197,112,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
128,0.32545670300932544,0.3972394231351547,96,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
129,0.43170454404813396,0.8387657119403263,130,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
130,0.5148711395286458,0.8568294996222757,157,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
131,0.41583334817368456,0.6004493741403587,153,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
132,0.2761805202604767,0.9258570788166218,80,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
133,0.39073177057489406,0.5005506535498511,27,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
134,0.3214050954335497,0.375057203769938,120,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
135,0.4427130591404106,0.5125447927024908,195,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
136,0.272252810179534,0.7228138554184822,144,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
137,0.35986824491816605,0.9500186225449292,168,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
138,0.4777253472197331,0.9108816090846101,109,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
139,0.40609702072708004,0.4111320363031713,173,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
140,0.3766204179870156,0.6490484291677857,137,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
141,0.4042070167990204,0.607265564405772,65,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
142,0.3893105891267165,0.9943261870266965,150,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
143,0.4359897871804431,0.9100408602421968,198,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
144,0.2863198989956325,0.9449665480727835,4,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
145,0.44521857218196065,0.8988861775702738,122,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
146,0.39591877068739123,0.27996337717642317,99,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
147,0.4325794847913952,0.5077119798314064,111,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
148,0.5393785847701541,0.4888150047683779,49,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
149,0.33657339089077515,0.9584400058442311,165,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
150,0.4528408328121585,0.3595950544981506,186,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
151,0.5458318733619714,0.8522884044760232,180,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
152,0.42574854492614606,0.6466127172279507,93,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
153,0.4987974948555939,0.265977781248267,166,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
154,0.2781258757982389,0.8905337745908232,163,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
155,0.5080627857722111,0.44774608443424924,85,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
156,0.4721066047042264,0.23353742750061846,170,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
157,0.3602666028616851,0.7684833707378783,72,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
158,0.4088646051777975,0.9578591279052444,35,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
159,0.34298361837085667,0.4051317580584537,193,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
160,0.3192411776036487,0.42963157979635413,14,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
161,0.5595270605515699,0.5424528807279441,45,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
162,0.3503270767182729,0.7823152434773966,131,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
163,0.3355631797695595,0.7496319657808512,86,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
164,0.3955482493528535,0.7465827447020974,118,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
165,0.3425944196699737,0.40673760089144473,28,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
166,0.46721898038960763,0.9199311063911955,68,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
167,0.41243206505022667,0.40867154419293444,47,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
168,0.4662876001744787,0.9252964882869885,6,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
169,0.34906160115814633,0.8706444823260324,174,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
170,0.5573092172292461,0.92017928964989,102,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
171,0.34911017644127257,0.811622090264908,181,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
172,0.40775681490959154,0.6776978148023817,0,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
173,0.47048088278875155,0.6771994551348666,103,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
174,0.4259206497581255,0.4711295316478801,73,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
175,0.3191105226818827,0.6540018710105355,3,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
176,0.3346872157653302,0.39494236341249966,133,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
177,0.5074331405834009,0.34295695123385495,7,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
178,0.3703069521992897,0.7022875180952292,17,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
179,0.5128151905583569,0.9902092562034909,138,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
180,0.4724325064579281,0.9674983128462846,24,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
181,0.46921197497558464,0.25903834218193833,158,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
182,0.5547834811578591,0.696941154068702,128,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
183,0.4364551168317202,0.717206129613585,140,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
184,0.3382715644053389,0.6123944015854987,44,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
185,0.4050619685069702,0.6106773021237757,66,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
186,0.5596762841187329,0.8614116664520023,197,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
187,0.5531222434822214,0.9329650091639705,145,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
188,0.48702049462959307,0.2546353252412136,134,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
189,0.3850023568119956,0.8213828996282302,164,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
190,0.321563453203661,0.7378502393034037,31,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
191,0.4287415840502265,0.4600928245610796,123,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
192,0.4983290676500474,0.6085474654892169,67,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
193,0.4503344573299939,0.6898103081191135,124,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
194,0.39604474656075,0.7841024879668107,191,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
195,0.3364610626069,0.7348496916407135,155,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
196,0.36074971961522395,0.984728420828103,51,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
197,0.45588077199020116,0.9154824482678563,58,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
198,0.4260973133717039,0.9151022472554814,30,21.4,FlexiBO+RF-No Cost,BERT-SQuAD
199,0.4995164254121811,0.34491333855046635,119,21.4,FlexiBO+RF-No Cost,BERT-SQuAD


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

